Characterization and Inference of Graph Diffusion Processes from Observations of Stationary Signals

Many tools from the field of graph signal processing exploit knowledge of the underlying graph's structure (e.g., as encoded in the Laplacian matrix) to process signals on the graph. Therefore, in the case when no graph is available, graph signal processing tools cannot be used anymore. Researchers have proposed approaches to infer a graph topology from observations of signals on its nodes. Since the problem is ill-posed, these approaches make assumptions, such as smoothness of the signals on the graph, or sparsity priors. In this paper, we propose a characterization of the space of valid graphs, in the sense that they can explain stationary signals. To simplify the exposition in this paper, we focus here on the case where signals were i.i.d. at some point back in time and were observed after diffusion on a graph. We show that the set of graphs verifying this assumption has a strong connection with the eigenvectors of the covariance matrix, and forms a convex set. Along with a theoretical study in which these eigenvectors are assumed to be known, we consider the practical case when the observations are noisy, and experimentally observe how fast the set of valid graphs converges to the set obtained when the exact eigenvectors are known, as the number of observations grows. To illustrate how this characterization can be used for graph recovery, we present two methods for selecting a particular point in this set under chosen criteria, namely graph simplicity and sparsity. Additionally, we introduce a measure to evaluate how much a graph is adapted to signals under a stationarity assumption. Finally, we evaluate how state-of-the-art methods relate to this framework through experiments on a dataset of temperatures.

==> resultsKalofoliasHistogramData.csv <==
errors
0.321734
0.256226
0.567806
0.423879
0.408216
0.652078
0.370457
0.422093
0.231297
0.301728
0.351588
0.191580
0.449911
0.332118
0.368895
0.346314
0.261125
0.345109
0.467561
0.385562
0.209101
0.649279
0.298388
0.582285
0.199940
0.304089
0.207678
0.285534
0.391963
0.228754
0.420880
0.305959
0.215924
0.480208
0.209115
0.328202
0.628215
0.304804
0.273227
0.331956
0.349141
0.408915
0.366720
0.234658
0.332020
0.581649
0.190452
0.287353
0.364743
0.359162
0.493716
0.338445
0.413759
0.370803
0.516454
0.580251
0.675605
0.339837
0.268312
0.284661
0.330395
0.233877
0.211264
0.530243
0.396701
0.272371
0.174113
0.237613
0.436260
0.293132
0.245499
0.223215
0.240562
0.373450
0.264189
0.321241
0.346111
0.529104
0.419187
0.225468
0.315991
0.254077
0.623881
0.271278
0.193317
0.610017
0.442210
0.331499
0.217705
0.410526
0.266085
0.475475
0.412457
0.203269
0.261457
0.402883
0.318363
0.258744
0.344913
0.298066
0.282139
0.627018
0.609291
0.326690
0.290594
0.257884
0.457976
0.260774
0.412631
0.298321
0.228410
0.439642
0.429162
0.363295
0.359866
0.387888
0.534982
0.316607
0.182411
0.295339
0.193279
0.518691
0.227726
0.312780
0.374801
0.401284
0.349491
0.313904
0.123740
0.264194
0.355655
0.302569
0.423129
0.258200
0.427976
0.355781
0.415540
0.239462
0.410137
0.311468
0.385527
0.329219
0.205035
0.243638
0.335757
0.349714
0.280025
0.268430
0.315733
0.627966
0.187691
0.283758
0.366867
0.384611
0.372983
0.393358
0.403429
0.465796
0.295117
0.491456
0.350165
0.193570
0.396151
0.670690
0.437226
0.247221
0.283066
0.394750
0.223657
0.501072
0.476527
0.288153
0.651714
0.258494
0.250955
0.306568
0.253252
0.346970
0.240435
0.216172
0.332168
0.429580
0.302240
0.276923
0.229305
0.176704
0.585419
0.418859
0.326753
0.411873
0.349313
0.294257
0.430776
0.266014
0.084910
0.396288
0.356134
0.443776
0.310891
0.216416
0.176865
0.407797
0.519787
0.366211
0.264821
0.299700
0.477476
0.369921
0.495624
0.395126
0.333093
0.407894
0.239441
0.313478
0.356202
0.222411
0.219175
0.574006
0.474591
0.343848
0.395164
0.219365
0.319499
0.274662
0.297398
0.301568
0.281285
0.338050
0.459229
0.350781
0.464655
0.369058
0.334561
0.365811
0.224143
0.345520
0.255955
0.432939
0.486235
0.407303
0.387908
0.307568
0.300405
0.776525
0.264232
0.242360
0.405939
0.243769
0.343289
0.379751
0.365283
0.269268
0.381445
0.261996
0.443756
0.385917
0.230598
0.289695
0.203861
0.276544
0.296059
0.255188
0.411423
0.450568
0.377056
0.258632
0.362997
0.472832
0.397841
0.496968
0.367566
0.180970
0.141329
0.331723
0.397376
0.295253
0.224276
0.327590
0.165320
0.408880
0.524900
0.546137
0.360949
0.258792
0.352786
0.369148
0.263890
0.289107
0.227003
0.336312
0.308522
0.365050
0.557606
0.225130
0.347207
0.379714
0.239623
0.140027
0.274677
0.442422
0.264247
0.382168
0.422858
0.347611
0.301429
0.383833
0.319055
0.356016
0.330059
0.360391
0.271205
0.308097
0.366863
0.193103
0.608214
0.369632
0.504644
0.273187
0.372962
0.274609
0.408554
0.348316
0.215855
0.434258
0.443467
0.460915
0.333861
0.273007
0.781210
0.468950
0.282066
0.213397
0.311010
0.300315
0.394677
0.374975
0.322617
0.176841
0.308596
0.259740
0.383043
0.334153
0.421996
0.685532
0.273564
0.340761
0.215462
0.223812
0.209945
0.491537
0.281656
0.366771
0.294101
0.227539
0.368376
0.273458
0.371017
0.364754
0.433417
0.189742
0.256470
0.349410
0.287979
0.412685
0.327163
0.380755
0.406450
0.352137
0.321899
0.212568
0.358397
0.297761
0.384142
0.463970
0.356163
0.417243
0.860246
0.403778
0.190827
0.241458
0.258419
0.395259
0.482395
0.324447
0.267940
0.369488
0.466217
0.311062
0.295044
0.423124
0.327751
0.352180
0.411894
0.495454
0.350571
0.393121
0.697800
0.318647
0.438726
0.292911
0.604757
0.429733
0.317961
0.291911
0.249773
0.372551
0.296825
0.260672
0.278192
0.428026
0.393161
0.366187
0.428883
0.466363
0.324726
0.302630
0.273293
0.492286
0.390532
0.289261
0.443266
0.380632
0.307324
0.385455
0.256994
0.103859
0.354369
0.413838
0.337809
0.319825
0.365737
0.320170
0.375049
0.401791
0.282086
0.500656
0.454048
0.429996
0.191036
0.360924
0.320203
0.271034
0.186189
0.305424
0.392490
0.294277
0.478244
0.313589
0.540514
0.707382
0.268238
0.289811
0.336673
0.533619
0.775338
0.225833
0.280554
0.310392
0.371092
0.286530
0.309323
0.248247
0.330697
0.273869
0.355186
0.348478
0.352755
0.448919
0.457571
0.559237
0.300797
0.230711
0.271917
0.554713
0.268698
0.397710
0.286472
0.302372
0.464081
0.161053
0.334891
0.355863
0.427025
0.326491
0.409211
0.314880
0.210747
0.270637
0.312274
0.350693
0.431368
0.338411
0.130030
0.339016
0.315293
0.270216
0.498405
0.363418
0.337477
0.435127
0.356505
0.267399
0.426763
0.400739
0.601553
0.302095
0.335340
0.266254
0.489486
0.406643
0.232881
0.355396
0.292956
0.522224
0.250737
0.292945
0.365000
0.411567
0.450127
0.284555
0.287621
0.196444
0.424911
0.328406
0.368594
0.320444
0.242944
0.566355
0.312367
0.500931
0.495104
0.443893
0.378880
0.253242
0.611919
0.258564
0.499862
0.474654
0.260004
0.425420
0.213223
0.258266
0.371530
0.229225
0.330187
0.560383
0.280798
0.219959
0.543164
0.405335
0.525541
0.338554
0.327400
0.506063
0.468702
0.379411
0.229199
0.584285
0.644440
0.384892
0.319035
0.266055
0.318588
0.236921
0.240030
0.413491
0.276005
0.329601
0.399024
0.313139
0.584235
0.218622
0.305736
0.399877
0.344357
0.280902
0.268150
0.426156
0.485324
0.355881
0.351884
0.352632
0.369238
0.261815
0.754928
0.555800
0.411027
0.210859
0.391762
0.464940
0.341811
0.466935
0.208833
0.377285
0.273053
0.209595
0.233403
0.405931
0.265212
0.293530
0.287210
0.363917
0.570235
0.399409
0.363725
0.333410
0.198551
0.421068
0.270779
0.294164
0.298622
0.283380
0.321256
0.769740
0.232714
0.302034
0.345099
0.282184
0.423131
0.316345
0.212188
0.318027
0.319585
0.279622
0.259163
0.387825
0.306973
0.327510
0.320581
0.325001
0.324225
0.268170
0.169600
0.345417
0.403336
0.531747
0.380655
0.364771
0.373238
0.310700
0.502200
0.471792
0.292763
0.469805
0.213284
0.134428
0.249411
0.411433
0.302394
0.472768
0.351051
0.254850
0.255199
0.274246
0.286286
0.312923
0.287103
0.300433
0.175630
0.235527
0.285642
0.385682
0.304174
0.578955
0.398987
0.662305
0.278859
0.439184
0.241013
0.462304
0.274530
0.468200
0.232983
0.269584
0.372272
0.250135
0.420377
0.386090
0.356542
0.372507
0.330256
0.165841
0.646608
0.312247
0.308956
0.224534
0.233811
0.356678
0.440287
0.442320
0.570246
0.525943
0.367420
0.285686
0.211259
0.205416
0.453635
0.279395
0.428747
0.434551
0.647883
0.402853
0.474319
0.256564
0.453452
0.320197
0.293281
0.397861
0.357807
0.249942
0.444181
0.315680
0.486356
0.288261
0.329203
0.391519
0.400683
0.496210
0.427291
0.423170
0.271453
0.339494
0.159237
0.271047
0.410396
0.350522
0.260632
0.453507
0.384387
0.505880
0.266204
0.179935
0.324932
0.361834
0.360288
0.273992
0.212178
0.385126
0.319576
0.538682
0.963175
0.222049
0.404118
0.252472
0.288058
0.243048
0.350858
0.338190
0.324438
0.595940
0.477966
0.314695
0.243992
0.251166
0.461655
0.329700
0.324341
0.100298
0.298331
0.169291
0.575901
0.367584
0.484081
0.331259
0.306513
0.328602
0.241577
0.833961
0.313398
0.351553
0.521800
0.317331
0.221615
0.156334
0.503507
0.253913
0.307497
0.520885
0.568615
0.452780
0.141541
0.261705
0.382687
0.491059
0.275748
0.271618
0.296771
0.379840
0.271976
0.448252
0.223140
0.253030
0.254692
0.434298
0.315598
0.463120
0.338294
0.255451
0.973850
0.351696
0.130494
0.220345
0.315770
0.261437
0.542162
0.567292
0.324116
0.177997
0.688009
0.266601
0.400147
0.230614
0.394184
0.286184
0.252186
0.446934
0.373375
0.504985
0.279155
0.285277
0.382407
0.300520
0.408181
0.545765
0.378059
0.367751
0.357938
0.323393
0.331240
0.875350
0.294620
0.261975
0.324036
0.330368
0.322997
0.757913
0.363735
0.224579
0.596589
0.240770
0.384140
0.408308
0.222211
0.214393
0.370967
0.418990
0.382702
0.236005
0.342961
0.287405
0.280652
0.356177
0.187468
0.295897
0.284659
0.314644
0.447950
0.300982
0.218959
0.362495
0.339200
0.361351
0.269162
0.388742
0.412472
0.403897
0.485763
0.399351
0.335532
0.698778
0.385360
0.197520
0.188241
0.325408
0.417918
0.128946
0.366972
0.279457
0.237135
0.391973
0.245036
0.309885
0.288298
0.323165
0.359671
0.503489
0.345482
0.305659
0.258452
0.424156
0.394413
0.165156
0.353947
0.378255
0.289290
0.385277
0.689519
0.302263
0.396531
0.421034
0.245294
0.326339
0.346377
0.200175
0.507213
0.214047
0.286125
0.259685
0.258429
0.216117
0.535073
0.486972
0.372931
0.314371
0.461165
0.374773
0.235103
0.362292
0.430391
0.125078
0.486440
0.421590
0.466211
0.304496
0.345145
0.380639
0.488476
0.364835
0.529442
0.325058
0.417341
0.575082
0.253315
0.349063
0.322362
0.453284
0.321019
0.233336
0.320305
0.436727
0.386016
0.303116
0.320867
0.203334
0.223191
0.260408
0.334087
0.491921
0.284161
0.282736
0.310452
0.372186
0.359002
0.251525
0.306124
0.360346
0.208821
0.209013
0.337213
0.214900
0.278276
0.226744
0.631529
0.295944
0.298283
0.315456
0.427907
0.207693
0.223376
0.117392
0.508428
0.402164
0.268491
0.562069
0.495461
0.232451
0.247198
0.241753
0.383014
0.528603
0.411461
0.327326
0.377587
0.309300
0.562335
0.365993
0.291967
0.230498
0.365491
0.359572
0.231756
0.302793
0.270306
0.655128
0.377671
0.395474
0.306774
0.337782
0.667361
0.541970
0.446684
0.391980
0.369662
0.379917
0.410927
0.246488
0.209461
0.312466
0.285058
0.271511
0.893696
0.193029
0.206306
0.448866
0.291533
0.396958
0.206602
0.262972
0.345359
0.340877
0.365816
0.319927
0.375845
0.395978
0.444099
0.196238
0.446468
0.239889
0.461342
0.429323
0.535885
0.521441
0.203764
0.377317
0.447788
0.412745
0.358948
0.362315
0.196379
0.308966
0.361013
0.296335
0.500833
0.493001
0.390399
0.351221
0.630075
0.219954
0.426471
0.397686
0.281176
0.485839
0.307770
0.374622
0.477747
0.374653
0.293037
0.580160
0.878327
0.366116
0.319418
0.300750
0.417414
0.354081
0.279892
0.457069
0.347280
0.261410
0.395225
0.288921
0.248061
0.437605
0.496120
0.629455
0.555002
0.247468
0.285226
0.391026
0.229128
0.350454
0.327761
0.320114
0.499376
0.319582
0.383013
0.159252
0.329846
0.416530
0.419527
0.223530
0.277562
0.452256
0.491195
0.341898
0.335967
0.607879
0.281933
0.203854
0.595290
0.165968
0.404788
0.311769
0.154396
0.361115
0.410476
0.423963
0.518646
0.371316
0.594310
0.336276
0.303903
0.332986
0.348704
0.273912
0.265833
0.255038
0.373405
0.321435
0.276247
0.327920
0.257957
0.175873
0.302896
0.312810
0.810586
0.302494
0.298768
0.345987
0.253732
0.390729
0.285043
0.358587
0.303828
0.429588
0.329414
0.391017
0.753461
0.322218
0.337535
0.363482
0.328358
0.264624
0.443399
0.300778
0.368225
0.322840
0.344013
0.480273
0.284027
0.384403
0.414745
0.361877
0.266403
0.215855
0.250671
0.403392
0.334245
0.300044
0.189129
0.352493
0.350456
0.360396
0.278881
0.284648
0.245951
0.144980
0.444375
0.274101
0.373479
0.160595
0.283409
0.366444
0.515064
0.358316
0.368756
0.356817
0.289657
0.342569
0.191199
0.421219
0.246828
0.194226
0.322911
0.356175
0.421888
0.259080
0.602006
0.323879
0.472666
0.385137
0.283332
0.285905
0.347461
0.230698
0.444682
0.431925
0.220585
0.706257
0.393833
0.286463
0.267233
0.328762
0.285906
0.530823
0.234446
0.340037
0.284198
0.256591
0.535367
0.572464
0.506048
0.487846
0.421323
0.983982
0.326053
0.577791
0.474720
0.438455
0.286991
0.441536
0.346396
0.354590
0.426156
0.371043
0.235725
0.724348
0.347178
0.193597
0.280488
0.442742
0.213431
0.513488
0.486750
0.473543
0.220169
0.423514
0.277433
0.269179
0.377299
0.324036
0.251685
0.340547
0.345654
0.338615
0.414184
0.396205
0.517392
0.274322
0.209921
0.487012
0.772488
0.377343
0.256637
0.303267
0.313503
0.212381
0.344697
0.284032
0.227033
0.656106
0.351907
0.453373
0.242677
0.367555
0.339439
0.430296
0.450094
0.134750
0.693990
0.599398
0.752946
0.459934
0.314355
0.278053
0.185041
0.399471
0.201319
0.252807
0.370178
0.298598
0.408241
0.464412
0.616303
0.261073
0.231600
0.269386
0.455714
0.360772
0.406210
0.286813
0.463468
0.640658
0.331620
0.202382
0.231619
0.276357
0.397836
0.328075
0.190127
0.249656
0.153845
0.662770
0.256708
0.569204
0.424178
0.231266
0.966352
0.225804
0.250277
0.267347
0.550718
0.324239
0.440344
0.448411
0.265741
0.260146
0.361769
0.168963
0.224279
0.329318
0.460683
0.299802
0.174486
0.171971
0.224328
0.181687
0.416948
0.224198
0.152803
0.364449
0.334977
0.399480
0.315941
0.414873
0.282005
0.306050
0.364024
0.360912
0.387273
0.538891
0.179485
0.343662
0.361126
0.343565
0.490216
0.332663
0.441350
0.259279
0.400051
0.272195
0.243723
0.377014
0.173865
0.198415
0.408388
0.296228
0.186359
0.621850
0.287682
0.347709
0.256174
0.230684
0.168426
0.209660
0.299852
0.233507
0.308586
0.245936
0.241945
0.279291
0.520675
0.323733
0.359085
0.441910
0.508384
0.342132
0.270028
0.299751
0.451042
0.279792
0.357188
0.416849
0.271715
0.380594
0.466090
0.357800
0.453489
0.375756
0.358405
0.329179
0.262894
0.472076
0.306101
0.404151
0.246672
0.359969
0.319573
0.329450
0.379777
0.193209
0.210027
0.354332
0.278394
0.272551
0.370232
0.434356
0.358932
0.328917
0.324398
0.218418
0.378968
0.322297
0.233496
0.521511
0.341473
0.628855
0.204956
0.369368
0.246193
0.154738
0.413777
0.307021
0.377996
0.159298
0.259740
0.506285
0.446553
0.239840
0.302035
0.237213
0.249916
0.344187
0.280066
0.640787
0.160284
0.393786
0.274425
0.355554
0.240707
0.390675
0.367952
0.412378
0.485749
0.425946
0.204651
0.209479
0.243652
0.520258
0.274718
0.374545
0.357926
0.608457
0.438223
0.199188
0.341940
0.252741
0.296487
0.351090
0.530696
0.325712
0.317481
0.290906
0.404502
0.397473
0.390808
0.439126
0.387536
0.206734
0.304201
0.474320
0.388112
0.423885
0.255200
0.297316
0.373931
0.331499
0.333092
0.349555
0.316297
0.281430
0.327133
0.182239
0.312418
0.372614
0.296250
0.370380
0.386679
0.228752
0.278155
0.329124
0.292335
0.241410
0.420060
0.248312
0.439978
0.365121
0.422161
0.346910
0.174962
0.335013
0.313351
0.948765
0.294977
0.196870
0.397536
0.508147
0.411918
0.317909
0.431910
0.111055
0.223417
0.303513
0.424801
0.289458
0.227790
0.340189
0.251887
0.301771
0.536992
0.289409
0.392220
0.595957
0.327828
0.154359
0.448418
0.437810
0.324098
0.352327
0.512425
0.352835
0.137992
0.319091
0.240751
0.512700
0.283459
0.352071
0.261597
0.200668
0.284331
0.336792
0.337553
0.298251
0.302250
0.312808
0.470859
0.223622
0.248029
0.406805
0.389777
0.496901
0.375688
0.328109
0.380216
0.295607
0.384557
0.202515
0.280299
0.413564
0.523062
0.180828
0.351160
0.315471
0.325230
0.634551
0.365403
0.270232
0.375970
0.306312
0.409787
0.224738
0.379022
0.084551
0.273366
0.367515
0.379016
0.398744
0.231689
0.322843
0.838031
0.196942
0.264875
0.500413
0.349225
0.142208
0.405398
0.271257
0.347751
0.298940
0.277942
0.208394
0.300194
0.326414
0.409398
0.325602
0.307221
0.234884
0.399934
0.481580
0.257210
0.195522
0.291858
0.262192
0.390659
0.521095
0.268181
0.210964
0.389406
0.507808
0.531751
0.718558
0.459979
0.365798
0.189678
0.368188
0.426492
0.538030
0.187145
0.250197
0.432133
0.526104
0.166966
0.155349
0.234588
0.460996
0.456923
0.462620
0.648891
0.287393
0.469442
0.400289
0.255755
0.270570
0.301015
0.318117
0.350144
0.356974
0.278397
0.333845
0.328343
0.144837
0.294740
0.347674
0.370181
0.408020
0.514528
0.378894
0.361115
0.324315
0.270648
0.394634
0.356159
0.357426
0.311284
0.377446
0.314915
0.385603
0.392764
0.455566
0.140012
0.277030
0.464856
0.411929
0.516490
0.518624
0.154959
0.202155
0.271907
0.275231
0.272986
0.259426
0.343311
0.304174
0.440766
0.371264
0.231837
0.379185
0.414825
0.359033
0.354872
0.298537
0.262574
0.590396
0.383785
0.302813
0.424891
0.263595
0.242110
0.352771
0.362985
0.242541
0.241410
0.262900
0.266142
0.360459
0.373918
0.561586
0.355606
0.317732
0.270670
0.289465
0.741276
0.228660
0.283452
0.196093
0.423578
0.412133
0.305353
0.488793
0.347859
0.456650
0.328013
0.301049
0.185713
0.340090
0.467356
0.295569
0.106978
0.435225
0.397890
0.332031
0.287776
0.397038
0.331710
0.381643
0.313182
0.406369
0.185511
0.211812
0.386252
0.406375
0.310471
0.481007
0.493803
0.248685
0.559764
0.657192
0.431452
0.321206
0.333817
0.318598
0.310233
0.326496
0.414973
0.428560
0.382432
0.318947
0.181168
0.507218
0.311480
0.405121
0.321232
0.231260
0.251066
0.284347
0.420690
0.289239
0.309953
0.321455
0.295296
0.273617
0.436814
0.275098
0.380546
0.583147
0.423320
0.238339
0.714472
0.403616
0.464569
0.907647
0.319337
0.639559
0.446753
0.144770
0.323869
0.383902
0.262321
0.487337
0.377581
0.499307
0.314003
0.174335
0.269820
0.109693
0.552637
0.378040
0.339630
0.336424
0.350744
0.395629
0.258248
0.147382
0.431679
0.556394
0.368045
0.296935
0.348892
0.200548
0.287978
0.353790
0.383874
0.230477
0.307409
0.396985
0.351080
0.338932
0.343802
0.259623
0.267241
0.232596
0.247759
0.282445
0.346274
0.363324
0.356819
0.461078
0.408024
0.429452
0.397550
0.197496
0.211395
0.279341
0.356672
0.260928
0.237138
0.419732
0.262281
0.299190
0.513142
0.277736
0.241656
0.343293
0.238537
0.360268
0.441923
0.377523
0.356523
0.362483
0.198854
0.294198
0.276113
0.299694
0.443759
0.413664
0.275586
0.379114
0.360540
0.432406
0.420114
0.351151
0.195850
0.224882
0.184636
0.307598
0.352864
0.429308
0.218736
0.280550
0.319811
0.360207
0.277124
0.342577
0.249857
0.348215
0.341011
0.379711
0.287298
0.303273
0.221929
0.347465
0.315025
0.286300
0.445340
0.357095
0.377984
0.356575
0.298430
0.235765
0.417238
0.326392
0.384187
0.298865
0.281979
0.285234
0.132270
0.609543
0.522073
0.413920
0.240918
0.550112
0.499955
0.433342
0.395358
0.401253
0.295247
0.174797
0.315379
0.336910
0.206063
0.230336
0.383366
0.327781
0.286398
0.212033
0.434046
0.331056
0.264324
0.325262
0.313674
0.306945
0.361008
0.360534
0.234079
0.442273
0.516522
0.373159
0.245551
0.424406
0.324433
0.318467
0.411954
0.273759
0.348802
0.928664
0.779542
0.354657
0.685603
0.370046
0.239160
0.316449
0.349849
0.446653
0.505557
0.341457
0.407682
0.365413
0.447597
0.599219
0.139880
0.563873
0.332851
0.292318
0.379158
0.370528
0.480545
0.314104
0.360217
0.227212
0.384839
0.186229
0.317627
0.202051
0.254859
0.312550
0.837830
0.149778
0.317037
0.423660
0.282500
0.330373
0.192490
0.273728
0.401123
0.604601
0.350368
0.288401
0.309740
0.277990
0.209247
0.388280
0.412995
0.272459
0.326706
0.452912
0.318804
0.408106
0.349356
0.361394
0.610758
0.359052
0.352869
0.364925
0.375370
0.408846
0.449524
0.248997
0.301117
0.412661
0.293264
0.312088
0.362051
0.342836
0.397239
0.308765
0.504020
0.267141
0.316031
0.154706
0.337552
0.373039
0.236276
0.336128
0.331546
0.209056
0.187046
0.415075
0.581439
0.252949
0.215577
0.469056
0.488165
0.367628
0.389053
0.365779
0.459334
0.337644
0.316350
0.331362
0.465708
0.280505
0.435665
0.332957
0.631748
0.260916
0.601784
0.468921
0.333847
0.388898
0.572071
0.775528
0.318228
0.323147
0.395008
0.411163
0.348511
0.358107
0.353713
0.250893
0.291270
0.313498
0.248347
0.289212
0.239720
0.260052
0.308966
0.480251
0.490963
0.319266
0.341473
0.596691
0.738956
0.315418
0.331029
0.545394
0.291762
0.319708
0.377134
0.315471
0.396967
0.504331
0.109654
0.469852
0.483843
0.387583
0.510275
0.310169
0.309958
0.587329
0.421765
0.324365
0.335634
0.572979
0.289524
0.272939
0.368614
0.352484
0.456325
0.390639
0.512361
0.215128
0.211321
0.313349
0.276644
0.425886
0.359419
0.428228
0.364734
0.390377
0.305569
0.303019
0.327463
0.593873
0.360750
0.279768
0.513831
0.264977
0.413864
0.166881
0.365804
0.460868
0.233264
0.383991
0.241853
0.355251
0.181523
0.289768
0.416485
0.433706
0.260050
0.437919
0.202429
0.396343
0.662917
0.355700
0.214012
0.371272
0.346163
0.309500
0.711296
0.608739
0.284863
0.271406
0.283282
0.372282
0.382298
0.215594
0.303595
0.409081
0.455317
0.276016
0.410853
0.316825
0.324383
0.399311
0.294287
0.268994
0.510761
0.272546
0.285848
0.440991
0.372027
0.208830
0.383845
0.357849
0.333513
0.339309
0.286321
0.301787
0.283874
0.236201
0.619140
0.330666
0.334452
0.362466
0.280614
0.333572
0.435840
0.397893
0.404107
0.333428
0.238846
0.447912
0.357520
0.342154
0.193280
0.463305
0.365235
0.492756
0.403340
0.259016
0.166780
0.391725
0.367384
0.442397
0.459822
0.312009
0.362846
0.484436
0.553607
0.219323
0.273823
0.416047
0.432411
0.351626
0.308614
0.349305
0.440153
0.271800
0.361475
0.238852
0.242953
0.286793
0.335807
0.321593
0.243607
0.404837
0.246578
0.325760
0.346142
0.335184
0.391284
0.276832
0.292750
0.338971
0.359282
0.183002
0.432194
0.634765
0.724971
0.278248
0.251464
0.322711
0.320907
0.431263
0.304014
0.250020
0.344336
0.568449
0.235455
0.335140
0.363953
0.366964
0.318819
0.344494
0.505949
0.326676
0.516738
0.287896
0.290593
0.367863
0.380848
0.275165
0.295794
0.302881
0.301210
0.333039
0.338128
0.424718
0.291403
0.601544
0.411607
0.393877
0.353395
0.354846
0.389139
0.254220
0.356827
0.259272
0.361793
0.369055
0.187363
0.282557
0.177793
0.128647
0.328987
0.421434
0.495027
0.408483
0.220381
0.480006
0.369805
0.435790
0.176770
0.438323
0.372476
0.268474
0.362468
0.333858
0.195628
0.594954
0.328610
0.263714
0.461225
0.395087
0.374784
0.535970
0.285122
0.167865
0.315903
0.218919
0.266254
0.544453
0.348573
0.516164
0.280807
0.272493
0.490791
0.338902
0.322179
0.154663
0.255164
0.363677
0.366173
0.168761
0.392164
0.514737
0.210666
0.247858
0.381740
0.370747
0.358683
0.307836
0.343576
0.191944
0.447769
0.469687
0.320897
0.300211
0.311986
0.385801
0.275301
0.472359
0.320547
0.397625
0.453978
0.364757
0.297292
0.363016
0.260724
0.439591
0.401150
0.501314
0.359270
0.149833
0.282803
0.260621
0.570275
0.525951
0.374972
0.370525
0.306370
0.317174
0.384485
0.328194
0.327357
0.344367
0.358106
0.318545
0.515587
0.513494
0.207063
0.312834
0.187631
0.367388
0.220446
0.233264
0.388423
0.258085
0.387840
0.329426
0.374035
0.222655
0.369897
0.386627
0.301130
0.292295
0.283333
0.476552
0.359590
0.232302
0.244861
0.322066
0.184590
0.329556
0.469232
0.252206
0.565517
0.466084
0.471132
0.186302
0.241841
0.461800
0.438313
0.314175
0.386220
0.249614
0.456522
0.289267
0.245302
0.406339
0.265277
0.326194
0.303907
0.604167
0.269174
0.300325
0.413790
0.272073
0.463241
0.240188
0.449777
0.392093
0.295634
0.475668
0.347829
0.264889
0.128688
0.294077
0.435871
0.322631
0.265242
0.421109
0.247814
0.170795
0.326965
0.278576
0.315200
0.587910
0.258538
1.059992
0.259190
0.322108
0.336825
0.305080
0.421240
0.246258
0.327013
0.388040
0.541595
0.377169
0.239956
0.319606
0.455099
0.372210
0.329911
0.328587
0.271762
0.440518
0.365247
0.417459
0.282017
0.184021
0.411052
0.290823
0.402244
0.450851
0.208526
0.359297
0.341224
0.272399
0.339777
0.518772
0.379876
0.305329
0.352223
0.224155
0.431440
0.291254
0.281748
0.105470
0.447601
0.327207
0.418965
0.209493
0.321340
0.231800
0.375299
0.327295
0.561118
0.219935
0.304892
0.320802
0.332364
0.168412
0.397144
0.263815
0.188334
0.364834
0.450159
0.427038
0.332637
0.364727
0.443910
0.297990
0.322195
0.263919
0.315065
0.896079
0.210283
0.156791
0.303955
0.453327
0.317787
0.480844
0.418788
0.190213
0.298759
0.349472
0.300335
0.423186
0.310856
0.285029
0.500770
0.352026
0.387385
0.352590
0.351582
0.391541
0.452848
0.131168
0.334722
0.426703
0.204795
0.252600
0.432226
0.289006
0.398875
0.385899
0.249946
0.210182
0.232108
0.336619
0.256607
0.573268
0.276151
0.406697
0.305909
0.446109
0.426580
0.324103
0.503671
0.513661
0.332649
0.279245
0.208000
0.390105
0.419083
0.353624
0.241650
0.552667
0.140205
0.386576
0.152817
0.193750
0.370474
0.346671
0.308950
0.183975
0.258906
0.222045
0.403226
0.264263
0.431441
0.424481
0.662172
0.261697
0.312586
0.363801
0.519429
0.302420
0.329913
0.347416
0.238175
0.449067
0.410563
0.367788
0.280238
0.301430
0.232319
0.298828
0.486666
0.250106
0.363959
0.322728
0.280245
0.432042
0.363911
0.361936
0.284380
0.656956
0.315250
0.443555
0.293840
0.421614
0.287970
0.580167
0.329743
0.346583
0.513963
0.323419
0.319009
0.322273
0.402459
0.457169
0.400082
0.345715
0.239346
0.177830
0.500052
0.517648
0.266914
0.271681
0.230963
0.562665
0.330790
0.400977
0.326366
0.455384
0.307868
0.218326
0.293138
0.427569
0.438712
0.294387
0.312342
0.406924
0.316655
0.334739
0.241576
0.226868
0.422236
0.847945
0.456063
0.411054
0.615460
0.223591
0.409553
0.376213
0.768391
0.479150
0.294829
0.206302
0.336817
0.537104
0.467903
0.263267
0.451898
0.248465
0.302091
0.371777
0.341502
0.353079
0.302924
0.282325
0.375013
0.304876
0.290902
0.446969
0.285262
0.335379
0.385706
0.526612
0.323596
0.221717
0.760596
0.522640
0.402335
0.213679
0.251473
0.366058
0.243103
0.487889
0.344224
0.638346
0.404651
0.383156
0.378286
0.188767
0.255548
0.333448
0.463183
0.303810
0.157848
0.502721
0.408366
0.545006
0.366375
0.313413
0.306340
0.792233
0.351155
0.332517
0.201963
0.381379
0.364121
0.113396
0.405801
0.294126
0.333814
0.515659
0.442576
0.376801
0.302288
0.466972
0.481448
0.460856
0.369727
0.505511
0.303829
0.503871
0.446671
0.210233
0.362855
0.345802
0.879333
0.777694
0.705333
0.229467
0.435907
0.354732
0.351257
0.162507
0.331456
0.181480
0.240834
0.435067
0.138235
0.407044
0.846659
0.392665
0.336726
0.478006
0.333191
0.498717
0.296255
0.271763
0.582161
0.320100
0.434170
0.376069
0.314905
0.899001
0.329839
0.380370
0.151904
0.399810
0.389928
0.375618
0.379603
0.356371
0.383443
0.501192
0.353965
0.298142
0.449402
0.407225
0.541727
0.423415
0.237493
0.377513
0.362556
0.362652
0.252493
0.411235
0.331809
0.413900
0.249766
0.457249
0.315227
0.279201
0.294897
0.341657
0.414382
0.399887
0.809484
0.398374
0.405405
0.220166
0.227200
0.253539
0.475048
0.392690
0.270202
0.660189
0.528992
0.442722
0.374026
0.418083
0.469307
0.335486
0.457664
0.305866
0.577356
0.311163
0.325937
0.359097
0.277950
0.494646
0.536872
0.291978
0.326248
0.294695
0.301922
0.452857
0.401159
0.288458
0.386573
0.349762
0.397133
0.347345
0.396768
0.297211
0.351874
0.338265
0.251644
0.335264
0.358780
0.480923
0.410470
0.165192
0.335552
0.706742
0.413501
0.213171
0.450703
0.450393
0.286708
0.362564
0.259121
0.803379
0.324425
0.358342
0.099710
0.353513
0.335136
0.398094
0.358456
0.230541
0.422580
0.261923
0.302226
0.418473
0.621354
0.487584
0.444919
0.331638
0.462954
0.373370
0.419526
0.267273
0.412883
0.387245
0.264489
0.403109
0.279442
0.352574
0.254291
0.489817
0.342212
0.215453
0.439205
0.347562
0.258400
0.419070
0.311939
0.315502
0.242645
0.241647
0.217343
0.198507
0.381718
0.301798
0.335553
0.418033
0.550943
0.290389
0.378577
0.497613
0.214594
0.384790
0.459585
0.261165
0.169477
0.387693
0.438299
0.289497
0.400250
0.340240
0.495729
0.638026
0.371420
0.402773
0.325668
0.263288
0.294326
0.372261
0.368081
0.396252
0.276499
0.256189
0.311042
0.352662
0.224357
0.224819
0.351633
0.207598
0.501068
0.281586
0.310764
0.561425
0.277702
0.522090
0.410916
0.346442
0.364867
0.235750
0.294077
0.521063
0.285572
0.310166
0.303474
0.227643
0.385767
0.379700
0.312651
0.374341
0.371148
0.377964
0.373283
0.380360
0.355872
0.363188
0.461987
0.225560
0.325578
0.439884
0.277042
0.397193
0.552812
0.715836
0.189392
0.416822
0.379150
0.322788
0.275393
0.455104
0.724883
0.560205
0.413916
0.240594
0.316696
0.255931
0.460653
0.164931
0.239644
0.288839
0.210850
0.443372
0.257767
0.226351
0.380835
0.343119
0.439036
0.258850
0.413951
0.458825
0.309831
0.255067
0.377407
0.249183
0.374778
0.369834
0.272949
0.193087
0.300529
0.380889
0.330302
0.440489
0.232799
0.464352
0.271198
0.175234
0.353130
0.355616
0.488273
0.343994
0.278207
0.190868
0.302409
0.255936
0.275170
0.349599
0.213322
0.192610
0.304342
0.327979
0.327699
0.339516
0.264455
0.329914
0.323715
0.419370
0.231308
0.323161
0.315366
0.365365
0.354454
0.284238
0.296844
0.344561
0.241133
0.578643
0.328598
0.332566
0.352667
0.288267
0.200746
0.461722
0.355871
0.252272
0.274872
0.435804
0.504631
0.228787
0.343920
0.224826
0.454456
0.312725
0.437722
0.903680
0.298313
0.363578
0.379682
0.320472
0.393819
0.324828
0.724899
0.495077
0.220005
0.468806
0.324773
0.290686
0.222139
0.740647
0.234778
0.178756
0.244880
0.360999
0.325524
0.367826
0.284149
0.359243
0.190055
0.414577
0.304260
0.392326
0.402026
0.418980
0.293588
0.212972
0.559035
0.335262
0.334380
0.420445
0.370035
0.293376
0.363852
0.407968
0.391690
0.461162
0.266769
0.133492
0.266761
0.371680
0.345337
0.366369
0.337081
0.439948
0.572956
0.532588
0.285458
0.282720
0.406756
0.400225
0.378551
0.341212
0.415312
0.369669
0.184300
0.126547
0.255170
0.276793
0.963854
0.277954
0.156100
0.238051
0.360766
0.415066
0.354941
0.698383
0.426784
0.308474
0.434732
0.176823
0.310215
0.306527
0.218694
0.316042
0.402112
0.497801
0.384647
0.308155
0.298582
0.339134
0.192621
0.351719
0.436277
0.205849
0.261967
0.338255
0.354322
0.298677
0.366542
0.273971
0.314797
0.172532
0.425620
0.661312
0.162210
0.447322
0.385412
0.417479
0.494051
0.370874
0.490210
0.345744
0.331196
0.559032
0.336334
0.383773
0.452229
0.425807
0.198715
0.252584
0.418182
0.385014
0.431411
0.500008
0.372351
0.187398
0.637434
0.461977
0.478935
0.274882
0.337903
0.154523
0.318137
0.406703
0.347075
0.257533
0.270298
0.330763
0.303829
0.358865
0.306319
0.206809
0.398685
0.349617
0.310943
0.262449
0.289752
0.268252
1.019458
0.620249
0.269698
0.228133
0.244285
0.171096
0.252840
0.859946
0.391834
0.224045
0.278859
0.438081
0.299382
0.374911
0.424198
0.453610
0.491376
0.311040
0.557557
0.382628
0.216151
0.191485
0.258259
0.426252
0.541784
0.289857
0.229555
0.340031
0.328782
0.356395
0.544126
0.158096
0.372823
0.549291
0.347152
0.252698
0.411901
0.316609
0.674105
0.349506
0.230669
0.406567
0.748487
0.326641
0.384251
0.638493
0.321225
0.472998
0.172616
0.285927
0.404141
0.501875
0.400267
0.219634
0.449493
0.304552
0.376977
0.209958
0.179070
0.365099
0.412275
0.499481
0.376854
0.241328
0.294281
0.322074
0.362259
0.425143
0.325945
0.238586
0.232875
0.234440
0.355925
0.466843
0.253631
0.292146
0.932400
0.199472
0.359986
0.510870
0.249455
0.323738
0.507244
0.424952
0.350283
0.474402
0.417781
0.334980
0.466618
0.283992
0.400479
0.567898
0.289713
0.227817
0.297482
0.241397
0.452203
0.322537
0.351655
0.351375
0.181029
0.534890
0.281290
0.332012
0.417009
0.594351
0.479553
0.331821
0.378226
0.519380
0.502889
0.422409
0.484443
0.316141
0.318660
0.204403
0.427216
0.274215
0.374155
0.414397
0.301946
0.366979
0.399113
0.241245
0.276964
0.455998
0.259790
0.452764
0.153845
0.277685
0.175332
0.425367
0.308045
0.384565
0.308482
0.314625
0.539352
0.697429
0.884189
0.182708
0.502532
0.312747
0.332820
0.393284
0.197051
0.573650
0.356328
0.213199
0.332007
0.419921
0.479681
0.315399
0.474938
0.305138
0.247446
0.380942
0.166804
0.424252
0.521682
0.242482
0.347446
0.228749
0.371238
0.229191
0.393226
0.364769
0.206876
0.353733
0.559858
0.303457
0.299992
0.341414
0.524061
0.305800
0.439438
0.237632
0.271236
0.371639
0.346614
0.206122
0.328397
0.328482
0.596642
0.415328
0.352879
0.216777
0.285177
0.143130
0.280935
0.601484
0.218942
0.328241
0.477498
0.415375
0.377108
0.372416
0.669354
0.270205
0.365617
0.392207
0.467156
0.284582
0.240861
0.257321
0.383460
0.311361
0.308297
0.797169
0.398160
0.460443
0.278547
0.328682
0.392699
0.327896
0.304803
0.233762
0.393578
0.525413
0.495064
0.259376
0.397786
0.345776
0.427494
0.369669
0.401338
0.361973
0.270569
0.307692
0.597804
0.431696
0.235780
0.509272
0.598390
0.290125
0.434593
0.473725
0.525081
0.279442
0.177347
0.251188
0.312400
0.391681
0.476952
0.373417
0.257135
0.270372
0.597928
0.259161
0.164183
0.246291
0.384633
0.394820
0.388920
0.258030
0.241398
0.405023
0.403938
0.330397
0.381375
0.391166
0.309520
0.548771
0.449565
0.688383
0.308259
0.358999
0.353463
0.334676
0.311511
0.441211
0.700443
0.352762
0.187160
0.588562
0.331351
0.362033
0.315439
0.219976
0.345025
0.261914
0.237427
0.673100
0.398053
0.217308
0.384460
0.489179
0.274205
0.235843
0.488619
0.671764
0.119420
0.090598
0.495207
0.461879
0.287727
0.267182
0.611112
0.349162
0.814489
0.253309
0.657908
0.384982
0.383446
0.298508
0.209692
0.228792
0.318081
0.348305
0.239509
0.277837
0.489486
0.466793
0.542811
0.271825
0.290083
0.347391
0.885223
0.410630
0.185756
0.432979
0.381565
0.320242
0.268176
0.204290
0.424102
0.390573
0.227934
0.418287
0.331131
0.286806
0.360877
0.350150
0.231438
0.518582
0.485345
0.223848
0.298645
0.200236
0.373820
0.311796
0.282228
0.284357
0.233750
0.291752
0.312673
0.279555
0.262675
0.326501
0.289552
0.136295
0.860280
0.491007
0.457614
0.375343
0.393040
0.593715
0.394668
0.442228
0.520107
0.135457
0.273293
0.450554
0.304014
0.523376
0.477287
0.157670
0.346458
0.375502
0.285374
0.481459
0.342349
0.484241
0.368803
0.309453
0.308697
0.386668
0.271996
0.234070
0.435647
0.384606
0.225901
0.324762
0.326342
0.334221
0.440891
0.213853
0.383343
0.301118
0.245207
0.262680
0.445599
0.313453
0.386874
0.351595
0.256319
0.299862
0.304972
0.366455
0.296034
0.432416
0.650820
0.360134
0.459539
0.258502
0.293317
0.306384
0.386976
0.370717
0.383896
0.509587
0.207566
0.466213
0.212119
0.519977
0.500421
0.255365
0.359018
0.341294
0.460397
0.443928
0.275667
0.449899
0.307422
0.341636
0.496609
0.286395
0.228123
0.369892
0.391568
0.461910
0.369994
0.547154
0.405916
0.356437
0.369230
0.480948
0.295921
0.414140
0.353052
0.318338
0.686069
0.318911
0.379168
0.432779
0.442839
0.317011
0.268268
0.491131
0.236546
0.269527
0.256955
0.249565
0.276651
0.464120
0.276345
0.484828
0.214545
0.191960
0.392663
0.262918
0.543329
0.269777
0.369284
0.341941
0.425927
0.285084
0.416243
0.382077
0.289156
0.426828
0.617833
0.472881
0.521328
0.346741
0.439017
0.642557
0.244030
0.494257
0.268952
0.369081
0.197682
0.288398
0.386920
0.374162
0.393150
0.315458
0.323359
0.173860
0.373415
0.226297
0.299294
0.411431
0.399036
0.273957
0.266641
0.714641
0.436105
0.343843
0.289109
0.341878
0.225413
0.420286
0.427607
0.296887
0.623719
0.354056
0.264346
0.307335
0.441465
0.195251
0.360277
0.496904
0.465504
0.278769
0.420647
0.286631
0.380848
0.406479
0.502230
0.328179
0.442166
0.515170
0.360206
0.285516
0.285180
0.593587
0.287058
0.212846
0.273545
0.324697
0.555224
0.289714
0.192363
0.236426
0.282751
0.331569
0.315889
0.278726
0.331967
0.236436
0.234149
0.326307
0.276174
0.494323
0.316469
0.209224
0.216626
0.348876
0.273792
0.257512
0.270976
0.347269
0.400185
0.368020
0.370798
0.320719
0.344226
0.290098
0.344542
0.312399
0.225857
0.373083
0.334415
0.453092
0.332142
0.405180
0.278059
0.333424
0.385410
0.270847
0.227238
0.338183
0.180421
0.239054
0.404186
0.295066
0.512900
0.430907
0.472466
0.359847
0.310419
0.298471
0.263318
0.300551
0.394533
0.368278
0.276323
0.462451
0.189566
0.451705
0.212286
0.575259
0.255650
0.493984
0.360910
0.226561
0.471540
0.269764
0.239810
0.332562
0.557237
0.238445
0.254677
0.240925
0.237208
0.309308
0.329929
0.379869
0.256321
0.284525
0.226164
0.397731
0.341713
0.403474
0.269823
0.431439
0.324604
0.382136
0.272004
0.801182
0.225569
0.274856
0.297260
0.416279
0.338056
0.538644
0.230780
0.496621
0.546517
0.373753
0.330616
0.298273
0.896122
0.378429
0.360238
0.724665
0.261173
0.519873
0.232627
0.158498
0.313759
0.209268
0.571845
0.497485
0.364578
0.360496
0.324073
0.481335
0.495022
0.427448
0.423514
0.368100
0.273607
0.463455
0.371975
0.419862
0.340656
0.395681
0.308217
0.225047
0.281004
0.366044
0.219652
0.251001
0.385813
0.323272
0.257747
0.411703
0.306516
0.227718
0.209031
0.358070
0.452322
0.373936
0.302298
0.281649
0.355477
0.308511
0.410945
0.264073
0.303688
0.333359
0.330745
0.319949
0.186059
0.354880
0.427005
0.395832
0.175957
0.465610
0.216308
0.236375
0.263156
0.255762
0.572996
0.254362
0.394037
0.430319
0.325247
0.395417
0.184616
0.422883
0.283921
0.345934
0.640600
0.331910
0.269634
0.378729
0.277231
0.273194
0.287875
0.359433
0.166481
0.342546
0.191763
0.368536
0.286877
0.614341
0.366092
0.231648
0.288655
0.260480
0.289147
0.593853
0.427085
0.464637
0.539080
0.388589
0.452427
0.451945
0.657132
0.161830
0.369044
0.402231
0.294961
0.392341
0.464454
0.172983
0.260716
0.390962
0.446527
0.593605
0.385143
0.421656
0.541971
0.251121
0.347479
0.384875
0.390765
0.332411
0.317678
0.359787
0.234852
0.205004
0.657189
0.245951
0.300558
0.386852
0.252753
0.255721
0.387798
0.358148
0.275285
0.268336
0.539387
0.339689
0.362427
0.325883
0.228047
0.210416
0.261248
0.475454
0.209304
0.361318
0.398935
0.225299
0.246657
0.455669
0.216135
0.425395
0.293902
0.369589
0.421509
0.550115
0.433610
0.181200
0.287764
0.272329
0.575719
0.340543
0.330441
0.211535
0.372147
0.174917
0.603845
0.202078
0.542345
0.234568
0.308945
0.491317
0.545242
0.415688
0.142679
0.535837
0.321287
0.477182
0.389725
0.336259
0.370185
0.549979
0.338018
0.255188
0.413690
0.653377
0.538052
0.402065
0.325733
0.341017
0.308263
0.389474
0.192478
0.250568
0.328503
0.264675
0.563911
0.351773
0.279034
0.266593
0.399265
0.261287
0.316780
0.292437
0.195735
0.429514
0.299164
0.296195
0.168665
0.360526
0.509177
0.499235
0.378206
0.360140
0.295918
0.448092
0.216481
0.216492
0.364638
0.420066
0.367949
0.253572
0.144692
0.383419
0.400807
0.238220
0.410459
0.260517
0.411320
0.383109
0.307739
0.381524
0.710179
0.256536
0.356307
0.569172
0.487877
0.339131
0.242826
0.306766
0.476992
0.279631
0.282292
0.177477
0.163707
0.309769
0.224581
0.481968
0.281868
0.345853
0.443494
0.368803
0.283741
0.291414
0.370199
0.479941
0.368518
0.290798
0.284624
0.475304
0.394126
0.494508
0.278463
0.318192
0.321383
0.374758
0.694236
0.166092
0.309193
0.242980
0.386746
0.428179
0.361152
0.515430
0.567687
0.439595
0.525661
0.312260
0.288240
0.515033
0.282751
0.227837
0.747398
0.651938
0.354367
0.193978
0.244024
0.582688
0.320394
0.206946
0.328653
0.373513
0.448971
0.242347
0.602833
0.245350
0.273242
0.646641
0.498815
0.299703
0.281567
0.359579
0.335169
0.251402
0.220052
0.252353
0.303827
0.448514
0.228737
0.369397
0.255280
0.216627
0.517250
0.256578
0.408194
0.394312
0.241515
0.558296
0.408210
0.359203
0.314013
0.487364
0.327593
0.297519
0.338994
0.533733
0.621832
0.737221
0.499985
0.529177
0.338709
0.290467
0.448462
0.346242
0.388590
0.294622
0.265066
0.258247
0.219498
0.365152
0.292203
0.433772
0.271551
0.301261
0.187436
0.306867
0.364297
0.423514
0.215673
0.567336
0.227076
0.435511
0.459987
0.409542
0.340984
0.288335
0.362260
0.258523
0.947317
0.332756
0.551832
0.244538
0.312542
0.342413
0.376184
0.447593
0.276015
0.339917
0.379391
0.278753
0.320288
0.400820
0.468066
0.227604
0.272345
0.263060
0.497577
0.425292
0.411074
0.583152
0.441242
0.286660
0.320895
0.384252
0.209536
0.366911
0.587991
0.365509
0.326826
0.502134
0.318612
0.466793
0.357779
0.330198
0.371273
0.448867
0.272694
0.273751
0.434127
0.415348
0.313681
0.381772
0.249720
0.576951
0.293843
0.547074
0.310467
0.309357
0.313569
0.430035
0.494292
0.235363
0.562812
0.430267
0.332960
0.259863
0.322663
0.351062
0.452901
0.378998
0.301877
0.348718
0.292779
0.212810
0.424888
0.456423
0.280601
0.430135
0.234254
0.266587
0.217022
0.341501
0.321848
0.303575
0.211994
0.393767
0.513395
0.322251
0.264269
0.351892
0.357743
0.098185
0.382302
0.165385
0.316136
0.376426
0.526482
0.269249
0.205772
0.272375
0.412832
0.487343
0.390791
0.261309
0.285335
0.447146
0.349871
0.178900
0.231486
0.232441
0.233424
0.502442
0.310550
0.262890
0.367419
0.206122
0.313655
0.313840
0.424784
0.358911
0.333660
0.303557
0.375851
0.256288
0.359768
0.227275
0.221614
0.563861
0.392895
0.325335
0.462833
0.387354
0.342599
0.516247
0.428372
0.273432
0.293007
0.181071
0.255640
0.292052
0.303676
0.354846
0.413084
0.415309
0.513039
0.341113
0.242198
0.361050
0.243329
0.448954
0.400114
0.303374
0.272220
0.392442
0.415019
0.213993
0.374313
0.353638
0.315979
0.390721
0.353225
0.369016
0.332082
0.473755
0.860244
0.214171
0.280289
0.333375
0.282297
0.407668
0.488490
0.492775
0.465514
0.413498
0.220269
0.489326
0.395158
0.435857
0.447500
0.781590
0.355263
0.342697
0.292863
0.338723
0.108834
0.306730
0.456068
0.245242
0.459564
0.374560
0.381667
0.756076
0.321368
0.408563
0.473455
0.186580
0.325372
0.427488
0.243122
0.518176
0.173483
0.323299
0.231987
0.337732
0.641518
0.462351
0.296075
0.365881
0.493510
0.368858
0.456188
0.246540
0.740606
0.346800
0.727104
0.326362
0.323992
0.301465
0.320890
0.361427
0.220645
0.228170
0.459769
0.459513
0.464415
0.207049
0.437385
0.500590
0.358517
0.393602
0.260920
0.424347
0.367363
0.267066
0.231164
0.362696
0.431220
0.395027
0.369545
0.440726
0.370669
0.409125
0.476463
0.363632
0.473341
0.376079
0.425141
0.250209
0.192491
0.305480
0.310246
0.465810
0.369119
0.340069
0.254545
0.200674
0.338269
0.455967
0.454028
0.129167
0.303360
0.283774
0.287677
0.292941
0.241831
0.399989
0.396795
0.346847
0.422338
0.873769
0.218908
0.272273
0.535571
0.353003
0.223287
0.221196
0.217835
0.292301
0.329927
0.359970
0.328983
0.674843
0.260292
0.328610
0.396724
0.314793
0.346744
0.248415
0.217707
0.440754
0.329935
0.291510
0.480679
0.347908
0.312472
0.662443
0.162056
0.477947
0.277867
0.464598
0.334427
0.425818
0.314641
0.421359
0.485512
0.372135
0.491981
0.368242
0.480803
0.429271
0.433173
0.401885
0.269003
0.207772
0.116906
0.245319
0.592345
0.349711
0.275807
0.301798
0.280563
0.300409
0.216494
0.338348
0.306787
0.372004
0.350526
0.365352
0.353847
0.377236
0.332661
0.549095
0.253815
0.266352
0.279365
0.261042
0.395221
0.482531
0.293663
0.331850
0.225983
0.198749
0.237861
0.320858
0.199783
0.468123
0.312265
0.512228
0.434518
0.200950
0.354172
0.302842
0.314899
0.340587
0.190506
0.400465
0.367931
0.201873
0.352177
0.456559
0.507838
0.596052
0.355763
0.397814
0.352453
0.559376
0.206538
0.376360
0.319170
0.438148
0.450513
0.336127
0.374375
0.428688
0.536182
0.232816
0.456607
0.219240
0.521479
0.259794
0.444191
0.660633
0.278815
0.272215
0.280497
0.258029
0.208230
0.413444
0.384382
0.331074
0.471894
0.220254
0.471954
0.437333
0.329304
0.486329
0.270441
0.350497
0.259597
0.385005
0.294627
0.375909
0.284888
0.288482
0.199662
0.307682
0.262725
0.310155
0.329965
0.536276
0.475015
0.210722
0.204912
0.139230
0.606871
0.480966
0.149836
0.323449
0.398396
0.352450
0.222883
0.219557
0.367866
0.386451
0.340409
0.411054
0.388653
0.318141
0.297319
0.304194
0.642833
0.493178
0.238530
0.449792
0.370878
0.325753
0.252424
0.347528
0.351118
0.763209
0.327694
0.377923
0.524187
0.294492
0.268640
0.278189
0.256987
0.456277
0.429046
0.174609
0.312664
0.258956
0.296683
0.353744
0.347571
0.298678
0.456987
0.312556
0.390433
0.376517
0.289054
0.318607
0.276847
0.298407
0.389992
0.361296
0.380473
0.139020
0.303414
0.344352
0.311206
0.209267
0.244869
0.423601
0.284540
0.451759
0.352371
0.246614
0.328286
0.313085
0.221101
0.359917
0.354610
0.354266
0.314935
0.473776
0.409826
0.265645
0.288242
0.270499
0.291183
0.708514
0.398941
0.314895
0.331749
0.406313
0.524833
0.314531
0.232116
0.337294
0.274144
0.185010
0.275726
0.423528
0.219057
0.252019
0.159347
0.491852
0.186729
0.301350
0.189593
0.442114
0.431358
0.454318
0.217022
0.803553
0.388106
0.404901
0.475341
0.236576
0.757278
0.290213
0.225504
0.362697
0.228081
0.384299
0.534287
0.372533
0.563552
0.323669
0.739331
0.179615
0.431332
0.391827
0.404413
0.296706
0.344319
0.378671
0.468710
0.500466
0.703253
0.310327
0.376370
0.349714
0.305281
0.312698
0.342057
0.429819
0.352717
0.228384
0.381662
0.208260
0.363495
0.155849
0.294922
0.593633
0.222876
0.434438
0.183429
0.238806
0.173754
0.247559
0.233372
0.281995
0.307529
0.386016
0.363669
0.373724
0.418247
0.214746
0.387904
0.371228
0.214235
0.428036
0.283635
0.373953
0.185865
0.408137
0.382444
0.261215
0.511406
0.332873
0.587073
0.317377
0.327364
0.489753
0.311749
0.291002
0.361705
0.282594
0.486904
0.330658
0.210173
0.405438
0.443958
0.652740
0.316968
0.371394
0.428150
0.633065
0.453870
0.238687
0.505592
0.324142
0.479803
0.320737
0.274236
0.362247
0.301224
0.321919
0.393076
0.257719
0.406514
0.462281
0.500636
0.342044
0.717744
0.801863
0.257164
0.305821
0.301670
0.185747
0.450650
0.319969
0.349589
0.305039
0.383983
0.304594
0.213956
0.476505
0.255143
0.417840
0.437576
0.273504
0.429952
0.446589
0.282123
0.212188
0.351166
0.916550
0.315141
0.276073
0.370711
0.390074
0.328622
0.402187
0.296576
0.478247
0.292587
0.314891
0.434541
0.595283
0.277300
0.358937
0.612938
0.217728
0.257630
0.362603
0.383847
0.295900
0.424912
0.232414
0.316518
0.323154
0.333989
0.323106
0.499472
0.564927
0.512776
0.405346
0.474770
0.425347
0.384307
0.273393
0.394150
0.340209
0.368056
0.394908
0.387795
0.415473
0.310599
0.252278
0.365645
0.215762
0.235907
0.342984
0.450110
0.230803
0.289652
0.454151
0.269912
0.231483
0.182912
0.240143
0.236342
0.316167
0.370159
0.458854
0.392877
0.242790
0.188496
0.343074
0.664933
0.312646
0.208113
0.280508
0.463107
0.371551
0.449864
0.332580
0.512696
0.358884
0.266816
0.516523
0.415988
0.393271
0.908645
0.254752
0.500371
0.543039
0.537659
0.213701
0.306186
0.287534
0.197031
0.254924
0.471804
0.203686
0.349151
0.336180
0.234287
0.554806
0.227935
0.138762
0.390235
0.335753
0.208413
0.558812
0.344207
0.186091
0.293931
0.340331
0.433478
0.296583
0.285310
0.414623
0.484027
0.222850
0.459051
0.232497
0.377081
0.326150
0.436103
0.240293
0.293700
0.341748
0.340931
0.689105
0.277695
0.431005
0.297594
0.284331
0.311966
0.305720
0.153594
0.271530
0.369051
0.406661
0.341018
0.311185
0.469348
0.273387
0.341282
0.289547
0.287284
0.297550
0.645313
0.366529
0.339455
0.290238
0.382297
0.201886
0.869440
0.269572
0.380745
0.448436
0.335800
0.327214
0.357445
0.184663
0.345574
0.275518
0.461370
0.516232
0.219001
0.301051
0.250360
0.291717
0.296592
0.282543
0.417530
0.213604
0.483427
0.393811
0.641527
0.682251
0.300360
0.486189
0.387962
0.326343
0.323401
0.365696
0.299466
0.618424
0.373566
0.240708
0.235141
0.338693
0.307757
0.196677
0.326721
0.312537
0.327780
0.218870
0.524047
0.310560
0.190384
0.316552
0.253026
0.288693
0.271002
0.337053
0.161675
0.287659
0.401771
0.318875
0.246057
0.261186
0.332886
0.576424
0.547528
0.369633
0.280456
0.296421
0.259838
0.260412
0.285280
0.399732
0.571069
0.261042
0.274793
0.380347
0.244196
0.317030
0.510880
0.446475
0.411267
0.297792
0.416683
0.377155
0.319308
0.451016
0.448236
0.449653
0.496915
0.313515
0.916914
0.400780
0.447621
0.160009
0.300717
0.321141
0.405869
0.245382
0.291400
0.406925
0.351921
0.385467
0.290149
0.251004
0.394460
0.408427
0.238019
0.268126
0.344388
0.661588
0.506988
0.361174
0.310652
0.225187
0.467351
0.402327
0.348707
0.397359
0.299612
0.200096
0.366051
0.256657
0.314760
0.420086
0.468972
0.425122
0.256563
0.470168
0.315272
0.414613
0.391526
0.383519
0.847122
0.298718
0.265897
0.428082
0.282714
0.398707
0.365404
0.321859
0.282560
0.413823
0.267930
0.419060
0.319323
0.430167
0.259771
0.365959
0.259093
0.726135
0.328069
0.262417
0.425156
0.291632
0.310865
0.144396
0.234796
0.258964
0.417788
0.350222
0.340572
0.311872
0.296329
0.285560
0.213225
0.189387
0.321553
0.433074
0.240332
0.469840
0.902990
0.258861
0.488358
0.386556
0.389587
0.422833
0.263361
0.329705
0.358254
0.544433
0.413240
0.289279
0.240126
0.344028
0.262558
0.389652
0.318242
0.360064
0.410138
0.805317
0.392323
0.280101
0.422397
0.361441
0.268139
0.171250
0.816117
0.266074
0.334455
0.244285
0.206566
0.443967
0.198129
0.273889
0.474855
0.558716
0.662528
0.334666
0.280615
0.229999
0.284351
0.288400
0.371850
0.352948
0.189803
0.456919
0.325338
0.513032
0.218576
0.326045
0.300948
0.284151
0.522508
0.193619
0.277465
0.357862
0.334273
0.245533
0.427926
0.308503
0.436667
0.343992
0.404449
0.252467
0.444305
0.242958
0.304879
0.516135
0.615814
0.515724
0.402898
0.174025
0.208578
0.274330
0.371387
0.319160
0.645001
0.231092
0.417524
0.523286
0.284430
0.356292
0.354479
0.255154
0.353293
0.452475
0.426753
0.497988
0.323840
0.325592
0.482049
0.497358
0.297016
0.611996
0.489790
0.313100
0.229280
0.287189
0.434678
0.408015
0.339804
0.244859
0.476281
0.152290
0.469998
0.634463
0.323198
0.289759
0.243836
0.374133
0.335755
0.575845
0.253647
0.259500
0.396281
0.756785
0.280596
0.195520
0.275467
0.230226
0.311587
0.261727
0.289339
0.439153
0.473724
0.533728
0.287754
0.300018
0.258570
0.422232
0.326955
0.303387
0.704864
0.295675
0.282584
0.352278
0.319676
0.174647
0.389703
0.498121
0.427032
0.311523
0.208132
0.502720
0.516200
0.232191
0.321721
0.784019
0.421223
0.335593
0.289021
0.285583
0.248312
0.219729
0.334611
0.517804
0.425369
0.375146
0.348127
0.399412
0.367588
0.368910
0.572787
0.186647
0.440944
0.357491
0.298505
0.383564
0.242538
0.214779
0.216709
0.420409
0.132454
0.267764
0.293107
0.737386
0.196947
0.352397
0.253815
0.313868
0.338025
0.171481
0.522981
0.260744
0.625665
0.267505
0.349667
0.523246
0.734793
0.551604
0.373543
0.462129
0.382199
0.289701
0.209274
0.292609
0.296588
0.337777
0.186189
0.321961
0.243313
0.328438
0.435531
0.373390
0.343551
0.294303
0.294442
0.377787
0.389585
0.336227
0.204549
0.356285
0.299236
0.314214
0.417909
0.321021
0.426463
0.350473
0.255633
0.332960
0.266529
0.479086
0.224868
0.692447
0.331925
0.279919
0.244222
0.257370
0.322375
0.506827
0.247366
0.255446
0.539238
0.555872
0.592266
0.277904
0.372476
0.340967
0.475445
0.387398
0.315233
0.264156
0.224938
0.271773
0.404705
0.426767
0.300963
0.406192
0.565866
0.603692
0.328826
0.478059
0.254116
0.237535
0.426282
0.261443
0.436086
0.452423
0.352287
0.307825
0.390642
0.138083
0.238775
0.375530
0.760630
0.301849
0.296422
0.225464
0.439569
0.433683
0.383848
0.444313
0.216805
0.327025
0.397966
0.390416
0.494005
0.419046
0.346272
0.242584
0.240048
0.141604
0.502186
0.226201
0.294685
0.435531
0.423522
0.331219
0.465228
0.290110
0.295205
0.215101
0.262815
0.536133
0.309122
0.421988
0.392225
0.393214
0.326591
0.580363
0.268972
0.438558
0.355151
0.344854
0.330988
0.220090
0.280674
0.406058
0.153981
0.374018
0.320516
0.332857
0.385408
0.339656
0.390130
0.558598
0.179740
0.222589
0.349663
0.520752
0.390906
0.224115
0.618960
0.307525
0.265393
0.421114
0.338024
0.418192
0.290603
0.186436
0.422825
0.312033
0.333572
0.338494
0.355383
0.223771
0.403102
0.275900
0.262030
0.337865
0.459978
0.446358
0.326429
0.319830
0.284828
0.268199
0.429820
0.635300
0.340597
0.645195
0.197162
0.271442
0.516262
0.323355
0.337190
0.552630
0.843736
0.367866
0.475432
0.345382
0.466560
0.595871
0.475138
0.194824
0.331723
0.368207
0.214055
0.373054
0.374058
0.408653
0.336750
0.223075
0.478056
0.486074
0.209699
0.280245
0.329773
0.501990
0.436886
0.247367
0.311216
0.298764
0.314119
0.368959
0.348882
0.225125
0.372086
0.221854
0.449206
0.389529
0.342955
0.495606
0.683763
0.274329
0.204376
0.338062
0.280429
0.145505
0.296035
0.211096
0.340825
0.241219
0.708915
0.314214
0.296089
0.378588
0.489369
0.140078
0.408928
0.366440
0.433331
0.345463
0.479485
0.265472
0.356242
0.216293
0.385150
0.543173
0.330401
0.335859
0.282687
0.297461
0.266427
0.441019
0.409139
0.256466
0.547710
0.264608
0.239639
0.337451
0.340880
0.610231
0.186354
0.223615
0.265894
0.348972
0.485238
0.143380
0.357900
0.281830
0.226358
0.381592
0.401755
0.237008
0.187832
0.383164
0.241161
0.143593
0.477602
0.202946
0.368063
0.347668
0.284018
0.220325
0.530128
0.546186
0.292587
0.504848
0.298380
0.416282
0.390623
0.266285
0.340837
0.275801
0.425008
0.256777
0.591798
0.388063
0.250117
0.407745
0.434366
0.322196
0.248474
0.321431
0.199032
0.195159
0.415075
0.367761
0.331686
0.293851
0.851235
0.428848
0.353094
0.267507
0.508033
0.624685
0.415245
0.425017
0.430905
0.370421
0.375946
0.346335
0.303494
0.532549
0.413074
0.442195
0.359849
0.273525
0.169117
0.329581
0.209193
0.528685
0.333851
0.224355
0.221670
0.425826
0.389669
0.282170
0.304787
0.311610
0.475485
0.491564
0.332103
0.438034
0.168397
0.393102
0.649603
0.164335
0.374629
0.432930
0.755475
0.217077
0.628211
0.144246
0.202818
0.357961
0.368843
0.215379
0.715858
0.372167
0.293536
0.306172
0.480689
0.534312
0.437595
0.438585
0.424532
0.264196
0.325123
0.303239
0.368444
0.305082
0.289728
0.558432
0.155250
0.258012
0.361175
0.713655
0.222579
0.235860
0.332123
0.310633
0.294844
0.351559
0.457658
0.356223
0.319202
0.398426
0.484609
0.284607
0.453623
0.427253
0.409357
0.307587
0.364805
0.975280
0.266871
0.395696
0.387109
0.290197
0.274988
0.254587
0.319676
0.408483
0.292643
0.312739
0.330447
0.375672
0.567783
0.205701
0.223872
0.472697
0.270239
0.413625
0.400036
0.374352
0.311868
0.293591
0.334178
0.404408
0.390473
0.230893
0.254279
0.442807
0.143805
0.508227
0.128142
0.296278
0.266506
0.339949
0.411996
0.379640
0.419325
0.343918
0.253877
0.295934
0.248807
0.304473
0.235241
0.381346
0.306575
0.902637
0.243556
0.459109
0.279884
0.223797
0.328614
0.160336
0.705033
0.340235
0.400081
0.303388
0.416626
0.273718
0.479069
0.267407
0.322948
0.461451
0.246871
0.344597
0.280152
0.342209
0.483376
0.478949
0.439328
0.314133
0.365252
0.342428
0.314735
0.258852
0.226610
0.299015
0.435403
0.590105
0.476491
0.360346
0.402129
0.291795
0.213487
0.366938
0.348518
0.267779
0.219913
0.231954
0.569602
0.387293
0.394581
0.196680
0.255957
0.316598
0.379189
0.422348
0.462981
0.499097
0.540524
0.320649
0.299937
0.352944
0.232467
0.378872
0.367469
0.336957
0.317827
0.617000
0.458084
0.310361
0.289063
0.249234
0.257257
0.204515
0.545530
0.260007
0.405484
0.284387
0.515065
0.372179
0.350818
0.338130
0.497773
0.366483
0.417096
0.383110
0.479795
0.422773
0.276831
0.350665
0.458542
0.345275
0.400730
0.154073
0.346091
0.651026
0.359843
0.390832
0.181010
0.372858
0.403010
0.292566
0.461616
0.293537
0.349999
0.334896
0.365086
0.392926
0.386337
0.405432
0.462634
0.383149
0.546629
0.691231
0.433156
0.344657
0.336432
0.348694
0.609529
0.262027
0.232112
0.469883
0.471031
0.210626
0.371466
0.420557
0.379994
0.701122
0.258881
0.248084
0.236264
0.287556
0.249952
0.365234
0.393985
0.273827
0.316505
0.128536
0.453529
0.323953
0.388126
0.198846
0.317145
0.240322
0.442910
0.501636
0.455367
0.425620
0.461137
0.440099
0.369851
0.375755
0.448367
0.395535
0.376968
0.445353
0.305684
0.401532
0.232169
0.338576
0.522464
0.299076
0.091909
0.240350
0.362085
0.297190
0.518194
0.232690
0.498914
0.223883
0.308798
0.249407
0.328811
0.313348
0.315271
0.327654
0.341725
0.168984
0.337369
0.413161
0.317783
0.252665
0.474571
0.432367
0.287334
0.755506
0.309901
0.285802
0.195279
0.231863
0.271195
0.342693
0.302374
0.256369
0.622020
0.252783
0.558113
0.347820
0.286901
0.524654
0.234117
0.340905
0.350910
0.476546
0.314829
0.323969
0.256658
0.213923
0.573084
0.233312
0.258328
0.393924
0.470304
0.452680
0.404140
0.327726
0.136306
0.469349
0.475548
0.221908
0.308583
0.462103
0.494758
0.477730
0.650295
0.771236
0.364480
0.391381
0.260235
0.252535
0.519261
0.348464
0.335969
0.308448
0.317877
0.280288
0.246513
0.286123
0.406008
0.465788
0.324417
0.332448
0.222131
0.345507
0.267552
0.253224
0.427476
0.232252
0.314919
0.438375
0.350863
0.375325
0.180990
0.466227
0.480146
0.352074
0.301801
0.294811
0.542266
0.356689
0.283448
0.366227
0.374750
0.330585
0.572861
0.747204
0.250926
0.477934
0.349178
0.465491
0.218365
0.266308
0.255285
0.448188
0.374226
0.539606
0.630614
0.338575
0.312894
0.199472
0.252869
0.311129
0.274904
0.513260
0.517949
0.193712
0.625322
0.387969
0.220946
0.387767
0.192684
0.566020
0.337013
0.257400
0.232904
0.221811
0.347002
0.270326
0.273875
0.452480
0.181623
0.441182
0.325457
0.286828
0.546901
0.643189
0.231768
0.216269
0.701000
0.124038
0.307800
0.376783
0.541401
0.251430
0.293186
0.329696
0.280244
0.349511
0.348504
0.269577
0.446396
0.424724
0.515688
0.462443
0.412978
0.532107
0.378571
0.371720
0.170401
0.284989
0.327723
0.378162
0.594434
0.356784
0.292202
0.288836
0.432984
0.285053
0.407866
0.336813
0.303196
0.168800
0.307021
0.324331
0.513901
0.312636
0.381164
0.261700
0.358322
0.476635
0.556483
0.414788
0.622077
0.240786
0.282967
0.325589
0.430654
0.383563
0.344623
0.396213
0.360369
0.210987
0.603661
0.264602
0.440367
0.289676
0.213422
0.784483
0.559715
0.271545
0.334667
0.396577
0.627914
0.418841
0.456684
0.406676
0.293311
0.316189
0.492594
0.401316
0.426602
0.510969
0.445442
0.422868
0.296278
0.358631
0.342806
0.242473
0.434176
0.291422
0.354052
0.498682
0.203126
0.388110
0.310783
0.432185
0.323160
0.267686
0.250059
0.287833
0.353556
0.357607
0.451779
0.554312
0.455651
0.491798
0.262997
0.412801
0.543587
0.260048
0.508581
0.276311
0.462862
0.545132
0.210593
0.367828
0.247004
0.188364
0.299256
0.312780
0.330743
0.279121
0.318465
0.374907
0.469055
0.195398
0.341208
0.425647
0.282155
0.437010
0.205226
0.559661
0.406998
0.378986
0.335461
0.367952
0.453291
0.223276
0.282685
0.278560
0.421497
0.377588
0.196317
0.345542
0.306811
0.275814
0.222279
0.508568
0.583817
0.437922
0.313364
0.282326
0.603385
0.340442
0.351180
0.170462
0.176548
0.459288
0.303831
0.488469
0.488182
0.413272
0.337897
0.311608
0.252041
0.264846
0.267210
0.495140
0.273457
0.278797
0.309099
0.299159
0.313857
0.308973
0.415193
0.377069
0.428812
0.412550
0.136757
0.295212
0.574116
0.385367
0.345287
0.380636
0.365973
0.177970
0.478494
0.325420
0.272933
0.415607
0.393962
0.364523
0.478736
0.478462
0.254134
0.227826
0.610144
0.405028
0.390248
0.176687
0.224097
0.248239
0.321464
0.469186
0.294569
0.314643
0.327250
0.146711
0.326490
0.372101
0.352600
0.129354
0.385789
0.380495
0.336055
0.310686
0.327493
0.389698
0.303393
0.406225
0.354553
0.442150
0.437262
0.346109
0.853778
0.332464
0.424478
0.418137
0.235497
0.231073
0.364268
0.274683
0.283295
0.245252
0.563492
0.302786
0.230353
0.347650
0.291615
0.317529
0.333191
0.449969
0.397091
0.311704
0.440627
0.326393
0.251352
0.221953
0.314330
0.377892
0.378282
0.355622
0.366063
0.425226
0.278941
0.485348
0.263459
0.365139
0.301548
0.483599
0.219486
0.378771
0.331352
0.355803
0.659345
0.169543
0.420513
0.297735
0.341248
0.534952
0.414451
0.482035
0.385424
0.242557
0.220434
0.407731
0.652166
0.247176
0.272734
0.240495
0.308561
0.301714
0.270458
0.257684
0.270948
0.624696
0.332068
0.387978
0.403330
0.402077
0.609089
0.419438
0.390087
0.228505
0.382742
0.476697
0.388121
0.368384
0.327732
0.422391
0.454419
0.214870
0.347484
0.422099
0.364588
0.286551
0.224349
0.396004
0.338179
0.370191
0.294312
0.240076
0.277205
0.228959
0.509717
0.303569
0.290198
0.483908
0.279322
0.456936
0.386088
0.490947
0.324930
0.314491
0.499871
0.279915
0.491334
0.225189
0.522493
0.352180
0.187381
0.298047
0.499323
0.239386
0.406213
0.348199
0.363392
0.370620
0.235034
0.455814
0.360294
0.153411
0.398904
0.172844
0.386644
0.358218
0.245300
0.246000
0.231916
0.421439
0.334096
0.446337
0.324202
0.323524
0.360015
0.337757
0.390281
0.357809
0.310967
0.341813
0.200554
0.271257
0.225850
0.260954
0.329793
0.276601
0.181720
0.290559
0.324424
0.469292
0.387810
0.342803
0.323963
0.157208
0.219019
0.252958
0.393241
0.282965
0.286196
0.485953
0.431282
0.477166
0.368248
0.341237
0.309171
0.334384
0.244988
0.142767
0.562649
0.341962
0.313769
0.267604
0.498075
0.473673
0.327500
0.289352
0.149118
0.367595
0.276898
0.347222
0.195014
0.208366
0.379704
0.178241
0.566114
0.300944
0.306081
0.521820
0.310884
0.310729
0.223618
0.347420
0.276248
0.570660
0.423079
0.174486
0.366166
0.409810
0.556988
0.233988
0.161678
0.462542
0.363636
0.991877
0.365485
0.506383
0.525604
0.359266
0.237741
0.244182
0.375722
0.316298
0.269816
0.326600
0.300104
0.306154
0.351142
0.397828
0.205777
0.521314
0.331772
0.229720
0.287135
0.339187
0.326774
0.475114
0.436822
0.186028
0.258802
0.171232
0.342877
0.602920
0.236326
0.499936
0.434007
0.239528
0.211536
0.451125
0.302036
0.351220
0.489427
0.354937
0.342940
0.489129
0.413785
0.343889
0.377055
0.418566
0.378146
0.269986
0.236729
0.238304
0.419378
0.208873
0.318299
0.215949
0.345118
0.431350
0.267118
0.356363
0.373058
0.335399
0.410771
0.480305
0.282403
0.259247
0.492840
0.575335
0.096101
0.376544
0.397627
0.456729
0.364886
0.249466
0.258098
0.307291
0.376871
0.343964
0.352865
0.436170
0.440279
0.200756
0.297290
0.285118
0.451971
0.277344
0.458251
0.145223
0.393717
0.383337
0.535787
0.540387
0.282039
0.285426
0.492362
0.384371
0.295045
0.263775
0.262382
0.416719
0.355658
0.322922
0.290159
0.244394
0.292817
0.283685
0.197635
0.349152
0.486044
0.369442
0.543133
0.747846
0.271069
0.247181
0.223779
0.380974
0.353289
0.235689
0.408121
0.667284
0.470143
0.468931
0.727035
0.345206
0.324713
0.403456
0.323066
0.356172
0.274604
0.239107
0.328773
0.247795
0.384287
0.446174
0.214150
0.302316
0.638999
0.209539
0.215866
0.331054
0.398636
0.369935
0.208166
0.319270
0.378212
0.410241
0.242284
0.195184
0.721186
0.381704
0.331723
0.206896
0.502333
0.698447
0.330417
0.249763
0.214591
0.238361
0.264690
0.661368
0.337760
0.364903
0.241187
0.208239
0.731561
0.133908
0.331371
0.515647
0.360146
0.646733
0.455925
0.442373
0.394567
0.404726
0.336762
0.347815
0.283036
0.783450
0.344927
0.552956
0.459903
0.260464
0.496495
0.386144
0.406419
0.509147
0.281306
0.276613
0.356985
0.295049
0.264184
0.479569
0.396957
0.266616
0.347562
0.219559
0.338543
0.332839
0.505423
0.183088
0.322032
0.293606
0.345575
0.397189
0.390823
0.366281
0.351259
0.233215
0.257589
0.381022
0.320209
0.371733
0.927585
0.447994
0.323082
0.416626
0.398790
0.429411
0.703145
0.664098
0.278512
0.261970
0.300142
0.187715
0.414396
0.444148
0.211332
0.223310
0.410050
0.351346
0.284305
0.286994
0.370536
0.492481
0.497647
0.427203
0.377341
0.467673
0.370408
0.299358
0.262707
0.384835
0.330688
0.310407
0.616286
0.407487
0.529871
0.546775
0.201392
0.595200
0.316432
0.442795
0.349531
0.655409
0.430306
0.222459
0.383305
0.469814
0.261205
0.389938
0.297905
0.384037
0.320663
0.524395
0.226372
0.894082
0.335573
0.294948
0.305415
0.224409
0.681853
0.427428
0.586331
0.450638
0.416285
0.480601
0.236777
0.243332
0.770829
0.333515
0.295082
0.297642
0.211775
0.389576
0.709220
0.179532
0.580351
0.249730
0.144766
0.314699
0.312742
0.331331
0.353114
0.274825
0.496533
0.272367
0.289509
0.148795
0.451926
0.266847
0.291515
0.376061
0.287416
0.281897
0.292901
0.157515
0.234169
0.320933
0.248803
0.486199
0.481907
0.531360
0.219833
0.326942
0.478727
0.363770
0.267339
0.323692
0.272768
0.200990
0.651126
0.204089
0.442971
0.234496
0.367670
0.393849
0.351823
0.478739
0.278126
0.391821
0.238035
0.409750
0.378873
0.328257
0.239354
0.183893
0.329108
0.332610
0.356663
0.188353
0.478693
0.223785
0.291507
0.252132
0.375971
0.466579
0.348003
0.263115
0.369076
0.304645
0.333012
0.190841
0.277926
0.367017
0.408605
0.274140
0.267870
0.227809
0.407949
0.239152
0.392556
0.386312
0.400324
0.245607
0.308138
0.454660
0.349411
0.328193
0.390161
0.476938
0.292844
0.341076
0.260660
0.282801
0.303885
0.370461
0.293694
0.329209
0.364630
0.277559
0.275436
0.497375
0.436161
0.256359
0.332690
0.146994
0.274411
0.646065
0.255081
0.374137
0.276108
0.623085
0.237858
0.282248
0.202292
0.128790
0.601610
0.308994
0.263395
0.341471
0.435681
0.279561
0.326969
0.276355
0.284639
0.403291
0.239506
0.417014
0.455325
0.319481
0.275817
0.291361
0.484446
0.426406
0.149975
0.228565
0.242129
0.365222
0.345212
0.408610
0.393681
0.425701
0.400190
0.366615
0.638140
0.239510
0.357077
0.227035
0.267443
0.365751
0.407411
0.339270
0.944346
0.248642
0.276729
0.255914
0.413060
0.287996
0.326172
0.291587
0.264111
0.392510
0.249012
0.475080
0.488942
0.490376
0.278738
0.248359
0.201842
0.295315
0.191813
0.160561
0.316764
0.500541
0.327655
0.184842
0.197231
0.409004
0.608059
0.339805
0.214603
0.417503
0.310404
0.203487
0.355467
0.409536
0.244583
0.368592
0.214456
0.267921
0.310907
0.573443
0.346468
0.291848
0.330533
0.290252
0.287411
0.813724
0.238633
0.450284
0.484124
0.233941
0.243739
0.407966
0.276637
0.420161
0.419997
0.259665
0.407358
0.265235
0.282028
0.337045
0.390873
0.393553
0.491417
0.323108
0.236207
0.214456
0.380244
0.359272
0.300359
0.225044
0.224590
0.428310
0.348156
0.660006
0.187545
0.329909
0.359855
0.404901
0.426568
0.270262
0.142229
0.369235
0.254834
0.351509
0.300757
0.311677
0.269688
0.273631
0.392175
0.365797
0.479441
0.440639
0.292432
0.243409
0.383157
0.339671
0.336714
0.284040
0.303704
0.465421
0.315139
0.701769
0.381582
0.331589
0.445613
0.255069
0.365320
0.245889
0.330638
0.242469
0.373754
0.244185
0.325674
0.223258
0.292681
0.147325
0.276944
0.263809
0.338259
0.225013
0.302284
0.493738
0.354976
0.341906
0.338257
0.335848
0.293034
0.332368
0.448104
0.306493
0.321212
0.488391
0.311661
0.289937
0.310796
0.444590
0.364223
0.179973
0.375191
0.198521
0.293456
0.226274
0.583950
0.358759
0.323575
0.188069
0.182230
0.376037
0.375918
0.320574
0.336404
0.191095
0.401506
0.442627
0.394766
0.447847
0.178550
0.215874
0.304935
0.473726
0.356824
0.429311
0.450182
0.273271
0.360345
0.254477
0.460536
0.587470
0.381652
0.393972
0.191262
0.156245
0.232555
0.252181
0.301376
0.182742
0.269835
0.266224
0.147244
0.335294
0.416016
0.499042
0.347779
0.389805
0.460986
0.273543
0.274123
0.173381
0.417140
0.327006
0.303441
0.366511
0.328285
0.218254
0.306468
0.307570
0.387427
0.263512
0.335662
0.413093
0.337312
0.262859
0.257041
0.157102
0.221314
0.351540
0.230603
0.373642
0.316066
0.441151
0.404258
0.421432
0.360749
0.354621
0.282441
0.481132
0.244340
0.267813
0.223568
0.295768
0.334049
0.448377
0.408477
0.350761
0.351255
0.324180
0.298759
0.535738
0.364125
0.329276
0.396176
0.345296
0.418412
0.496011
0.305179
0.337043
0.261325
0.496626
0.715048
0.192255
0.319765
0.250565
0.436799
0.461687
0.339995
0.325830
0.562045
0.324475
0.350882
0.369280
0.268652
0.359429
0.365632
0.306782
0.274068
0.545290
0.560107
0.374136
0.215121
0.308729
0.328524
0.432721
0.402051
0.397849
0.338625
0.711436
0.287172
0.404132
0.274240
0.241020
0.422038
0.445020
0.332457
0.201768
0.424502
0.534858
0.221625
0.572668
0.532054
0.471452
0.340861
0.286679
0.373910
0.342128
0.345052
0.232392
0.380050
0.325526
0.182067
0.305070
0.306979
0.270378
0.323212
0.382631
0.286039
0.245334
0.532535
0.363378
0.696048
0.228170
0.267525
0.615037
0.361606
0.309289
0.337534
0.186727
0.244038
0.283976
0.456213
0.223474
0.322507
0.317154
0.573609
0.172541
0.189198
0.513685
0.445783
0.353162
0.210112
0.210851
0.367360
0.211203
0.273814
0.445778
0.263969
0.474578
0.386658
0.405682
0.347187
0.233429
0.305922
0.267324
0.396634
0.415559
0.615078
0.358592
0.303044
0.556932
0.465172
0.167029
0.351150
0.675503
0.488581
0.354413
0.367225
0.206228
0.254821
0.522966
0.332134
0.280383
0.271575
0.255841
0.349524
0.347534
0.219426
0.355676
0.252391
0.473675
0.410293
0.282965
0.326373
0.445381
0.236153
0.395000
0.582996
0.225069
0.353151
0.326692
0.279931
0.276967
0.275641
0.294285
0.285902
0.397630
0.327333
0.235948
0.460724
0.486689
0.258006
0.228623
0.348505
0.712664
0.226528
0.349958
0.248748
0.320897
0.247866
0.267320
0.360123
0.450045
0.338717
0.394854
0.264993
0.442820
0.375669
0.351770
0.475629
0.423413
0.390507
0.453292
0.180722
0.335589
0.181900
0.295670
0.388921
0.299624
0.359347
0.365239
0.313790
0.249615
0.464268
0.431518
0.286681
0.521916
0.389677
0.493585
0.413272
0.226886
0.400853
0.323482
0.240385
0.383002
0.384593
0.345879
0.290658
0.283852
0.271576
0.349761
0.679660
0.274467
0.381428
0.292748
0.351265
0.340605
0.290460
0.384245
0.350419
0.236893
0.384230
0.335504
0.479183
0.297295
0.178932
0.130264
0.334134
0.321042
0.486974
0.270968
0.351011
0.273402
0.304043
0.315491
0.407863
0.540023
0.315189
0.371084
0.251487
0.516575
0.360155
0.319499
0.597588
0.462008
0.329006
0.301250
0.416804
0.573633
0.337899
0.300797
0.481279
0.183700
0.189279
0.464027
0.437181
0.319488
0.277251
0.343033
0.389351
0.171790
0.416355
0.219168
0.281888
0.367789
0.147007
0.231607
0.308305
0.393374
0.362285
0.206805
0.283086
0.338094
0.465547
0.316477
0.299821
0.324073
0.206253
0.224042
0.354398
0.416645
0.264202
0.614118
0.330709
0.676509
0.216501
0.635463
0.261982
0.428729
0.260698
0.296467
0.172380
0.285046
0.536145
0.345876
0.377637
0.258743
0.425858
0.262086
0.359990
0.464648
0.411241
0.246745
0.182737
0.311363
0.292894
0.384778
0.197556
0.288850
0.205180
0.337743
0.367747
0.243907
0.316114
0.373519
0.335358
0.343385
0.219144
0.322731
0.312396
0.477163
0.388024
0.392847
0.321036
0.307998
0.596893
0.261317
0.479383
0.167196
0.323206
0.366531
0.506171
0.393118
0.270875
0.253637
0.160815
0.235084
0.301513
0.457226
0.425246
0.422579
0.501136
0.326870
0.253332
0.367509
0.343406
0.297931
0.384628
0.368027
0.408475
0.347231
0.194665
0.423199
0.409601
0.525974
0.349958
0.331100
0.287647
0.426497
0.366552
0.311129
0.400660
0.380296
0.301022
0.289827
0.520603
0.454796
0.347663
0.299176
0.377216
0.406186
0.432245
0.284577
0.318799
0.427300
0.434403
0.284492
0.230952
0.302245
0.373162
0.499342
0.224993
0.309983
0.281023
0.258911
0.319649
0.349084
0.277584
0.417704
0.181437
0.389738
0.181742
0.260963
0.410883
0.494213
0.240836
0.289813
0.429702
0.196832
0.364537
0.475519
0.405027
0.760815
0.389212
0.372698
0.463215
0.381449
0.162456
0.255106
0.328981
0.303343
0.226434
0.148623
0.247363
0.216567
0.230792
0.492742
0.514053
0.294306
0.351552
0.204455
0.321607
0.482025
0.321680
0.321082
0.404330
0.523032
0.238281
0.227199
0.285978
0.382374
0.351045
0.483298
0.197006
0.365112
0.312207
0.349723
0.454029
0.440008
0.385229
0.362908
0.229519
0.407492
0.304239
0.290671
0.582819
0.259716
0.523172
0.511074
0.406623
0.532461
0.300161
0.392353
0.210060
0.237116
0.281231
0.361283
0.314688
0.259160
0.595420
0.315729
0.292462
0.305853
0.680617
0.408554
0.356818
0.382644
0.721157
0.470005
0.343545
0.231956
0.329483
0.255578
0.531879
0.302653
0.585876
0.312709
0.240460
0.306002
0.240945
0.162180
0.442479
0.455277
0.392059
0.240802
0.419401
0.297933
0.330897
0.343124
0.329447
0.338059
0.689868
0.421744
0.278699
0.277019
0.225308
0.308147
0.268399
0.262350
0.508567
0.289514
0.365822
0.275641
0.222754
0.653306
0.277637
0.428670
0.310119
0.375730
0.502504
0.300509
0.226080
0.325341
0.710946
0.519347
0.267176
0.202342
0.124309
0.263850
0.363347
0.408506
0.202517
0.303358
0.508491
0.460395
0.323980
0.279719
0.199421
0.335453
0.478738
0.472233
0.149660
0.355935
0.371029
0.359031
0.350275
0.407484
0.518123
0.335536
0.545718
0.488282
0.261519
0.128501
0.407042
0.238551
0.153773
0.394591
0.199472
0.223643
0.270706
0.150538
0.471838
0.459882
0.288947
0.384226
0.502195
0.197554
0.238148
0.417934
0.332234
0.202708
0.360349
0.186657
0.329351
0.280810
0.432099
0.232358
0.278736
0.420889
0.401303
0.455303
0.551463
0.321912
0.415949
0.506881
0.243479
0.291907
0.198180
0.458652
0.343215
0.400724
0.503825
0.315925
0.338775
0.273042
0.354972
0.227877
0.317626
0.313807
0.328871
0.453449
0.254861
0.483155
0.223345
0.363491
0.290401
0.271369
0.321346
0.358557
0.301322
0.387573
0.335304
0.262960
0.414514
0.465497
0.284580
0.379852
0.319648
0.360462
0.497681
0.305584
0.297237
0.164796
0.293160
0.454421
0.478507
0.266152
0.341318
0.316057
0.309060
0.315562
0.327447
0.316337
0.285125
0.423396
0.411514
0.306090
0.374896
0.320453
0.443081
0.445415
0.223554
0.313422
0.480247
0.198014
0.296688
0.450218
0.943976
0.372031
0.317083
0.504771
0.350579
0.310021
0.239066
0.450702
0.410946
0.274874
0.559211
0.303953
0.507688
0.489819
0.437814
0.230462
0.296360
0.373092
0.243959
0.393339
0.526840
0.380566
0.437447
0.281046
0.627199
0.523661
0.284839
0.279769
0.427468
0.373710
0.418287
0.320472
0.498824
0.292267
0.912033
0.331960
0.230114
0.350311
0.684762
0.400997
0.419716
0.560255
0.159189
0.487100
0.310152
0.392684
0.255010
0.196050
0.243696
0.369818
0.439778
0.442005
0.430081
0.351936
0.297514
0.426125
0.390532
0.322354
0.326638
0.268616
0.425210
0.508724
0.503755
0.243999
0.331298
0.139669
0.263375
0.246291
0.532439
0.146488
0.315243
0.252539
0.374958
0.610035
0.372428
0.248605
0.391337
0.376269
0.299581
0.412581
0.309127
0.505748
0.368816
0.436341
0.198036
0.263109
0.238907
0.284525
0.199582
0.325184
0.246188
0.125652
0.269166
0.183295
0.272277
0.375192
0.189362
0.287280
0.588933
0.183402
0.504495
0.258688
0.489723
0.203088
0.260149
0.384843
0.236080
0.338650
0.298567
0.132038
0.264803
0.243954
0.380588
0.428359
0.226407
0.219974
0.273626
0.184934
0.617590
0.244687
0.343958
0.196174
0.428416
0.426739
0.441206
0.320888
0.434454
0.351587
0.579804
0.342258
0.352188
0.381908
0.452927
0.290927
0.302517
0.443567
0.314910
0.279672
0.236878
0.481463
0.248331
0.369795
0.697672
0.406041
0.352960
0.354113
0.575305
0.264392
0.374095
0.357132
0.481759
0.733795
0.169633
0.382965
0.207906
0.346936
0.421362
0.272716
0.377221
0.300574
0.341254
0.468980
0.497791
0.358612
0.522923
0.213759
0.302603
0.515423
0.507604
0.365492
0.373602
0.366977
0.439504
0.314349
0.325118
0.359793
0.629946
0.318337
0.163818
0.343267
0.566159
0.264599
0.691484
0.212242
0.400886
0.418399
0.604172
0.466616
0.192407
0.296359
0.346499
0.298116
0.204022
0.399047
0.347675
0.311704
0.304012
0.294361
0.273016
0.308961
0.694980
0.471010
0.234248
0.498202
0.263541
0.305047
0.283209
0.345392
0.373148
0.419042
0.473138
0.385678
0.427905
0.334764
0.502849
0.385700
0.395455
0.441608
0.322786
0.582456
0.434922
0.362930
0.288045
0.239949
0.524565
0.323834
0.489480
0.363217
0.191882
0.379624
0.414758
0.298766
0.700743
0.399997
0.407606
0.240414
0.314326
0.363354
0.376272
0.334552
0.242237
0.382545
0.209507
0.259384
0.358951
0.282009
0.392597
0.159627
0.559833
0.374390
0.282519
0.384631
0.259826
0.463424
0.223077
0.371471
0.294029
0.363009
0.503670
0.295476
0.324326
0.298092
0.328414
0.267295
0.125021
0.263338
0.454161
0.216024
0.234435
0.350228
0.651785
0.484826
0.313251
0.284000
0.333223
0.437945
0.561490
0.225760
0.312919
0.170471
0.277117
0.425532
0.466350
0.173068
0.271122
0.373570
0.414482
0.410966
0.385492
0.383426
0.439424
0.262975
0.283506
0.416515
0.220212
0.391905
0.330124
0.266572
0.334349
0.380943
0.377836
0.176612
0.625671
0.329859
0.520264
0.227518
0.436864
0.349606
0.512812
0.381027
0.411305
0.511808
0.220499
0.488995
0.185008
0.251539
0.380435
0.315235
0.259286
0.294139
0.399141
0.313590
0.713087
0.296827
0.428935
0.191083
0.344796
0.455178
0.388955
0.250218
0.187920
0.251993
0.437299
0.373285
0.381416
0.450734
0.306240
0.548269
0.276401
0.313540
0.300421
0.399107
0.348020
0.273365
0.240610
0.249324
0.318391
0.463005
0.314997
0.376695
0.338907
0.406359
0.409192
0.302119
0.537710
0.343750
0.287733
0.332277
0.458147
0.326983
0.335915
0.287539
0.491050
0.455379
0.428401
0.445800
0.234130
0.298588
0.389893
0.933489
0.400458
0.452255
0.269755
0.519926
0.270003
0.389561
0.383090
0.396208
0.296998
0.424200
0.270548
1.131808
0.272431
0.318148
0.359120
0.379293
0.432112
0.295067
0.334046
0.545355
0.525303
0.357952
0.399101
0.919327
0.316519
0.366012
0.453267
0.181916
0.699238
0.310930
0.231620
0.255990
0.311790
0.295034
0.200934
0.190839
0.405413
0.190184
0.454080
0.346694
0.160368
0.484841
0.066340
0.416508
0.289573
0.395919
0.315952
0.433142
0.373682
0.489876
0.325593
0.426970
0.523394
0.152778
0.407889
0.311597
0.183956
0.329722
0.335726
0.241747
0.370858
0.451327
0.394861
0.229223
0.330892
0.383486
0.311072
0.237795
0.335032
0.366352
0.350334
0.396496
0.382071
0.220956
0.474445
0.299736
0.363213
0.487139
0.409726
0.349318
0.402645
0.282920
0.451597
0.311725
0.382687
0.211549
0.384882
0.747808
0.364862
0.194005
0.364266
0.314082
0.374670
0.318870
0.572148
0.213804
0.552279
0.328030
0.346704
0.274021
0.468848
0.231733
0.273362
0.418286
0.268221
0.308874
0.488788
0.472871
0.442301
0.220824
0.129662
0.636476
0.276070
0.375742
0.336081
0.442095
0.311629
0.391013
0.237951
0.189741
0.402305
0.501668
0.222623
0.260303
0.395875
0.256671
0.408631
0.390112
0.174290
0.246635
0.318274
0.137014
0.721054
0.199694
0.212268
0.410258
0.375270
0.421405
0.430930
0.415209
0.344872
0.292509
0.391405
0.296297
0.225173
0.411476
0.302697
0.197499
0.316545
0.411808
0.376752
0.377093
0.412227
0.374268
0.678026
0.258228
0.385270
0.328710
0.912838
0.290345
0.294562
0.496224
0.365715
0.391906
0.398947
0.318167
0.246612
0.300837
0.450936
0.317744
0.460511
0.433400
0.446625
0.450979
0.411889
0.200650
0.692177
0.191189
0.203951
0.469206
0.549810
0.379444
0.166924
0.307617
0.312632
0.444508
0.245419
0.220815
0.517951
0.258806
0.292249
0.285618
0.381173
0.263151
0.377538
0.158356
0.238606
0.273818
0.220287
0.337824
0.344238
0.408040
0.333337
0.207439
0.345083
0.392865
0.236757
0.320395
0.336935
0.312546
0.264739
0.342094
0.421609
0.219692
0.411876
0.341589
0.428054
0.312084
0.294623
0.676498
0.255059
0.444980
0.363025
0.262210
0.282820
0.291536
0.270635
0.559993
0.284875
0.268678
0.568210
0.436467
0.240449
0.336312
0.520417
0.343247
0.391020
0.370726
0.471369
0.794046
0.217837
0.218341
0.415230
0.352827
0.418882
0.478728
0.315735
0.346766
0.332759
0.249068
0.297979
0.213214
0.352371
0.309247
0.492092
0.289809
0.290452
0.339611
0.364461
0.347556
0.461865
0.236864
0.325083
0.340711
0.443275
0.293171
0.439759
0.509264
0.544232
0.581545
0.419147
0.316566
0.426437
0.345950
0.221273
0.427919
0.168063
0.542667
0.455135
0.418127
0.562788
0.257047
0.396380
0.580762
0.303797
0.346536
0.284728
0.424837
0.361470
0.351753
0.470455
0.303289
0.241653
0.316963
0.538274
0.342770
0.290307
0.314587
0.475371
0.302196
0.182321
0.383259
0.357082
0.244928
0.444996
0.429526
0.289585
0.375433
0.517355
0.288393
0.182833
0.416643
0.317387
0.323315
0.340749
0.447407
0.227225
0.320723
0.436813
0.442694
0.316715
0.367265
0.310630
0.271567
0.327586
0.345295
0.277459
0.298168
0.259922
0.292494
0.243525
0.337918
0.233809
0.461903
0.271290
0.383856
0.621914
0.339018
0.572607
0.345451
0.401565
0.336669
0.361052
0.317097
0.359932
0.395128
0.570554
0.285991
0.250742
0.299600
0.521739
0.539776
0.552630
0.492260
0.314657
0.413726
0.393236
0.371252
0.313777
0.196239
0.242494
0.351614
0.221209
0.371006
0.289677
0.253297
0.297031
0.431695
0.479506
0.248193
0.421744
0.298442
0.328085
0.362793
0.388074
0.437639
0.328597
0.396448
0.319246
0.231798
0.522759
0.308088
0.357593
0.624492
0.305628
0.307225
0.399070
0.395808
0.438168
0.323836
0.284912
0.339869
0.155600
0.549133
0.441905
0.445716
0.294222
0.482970
0.446997
0.448824
0.505438
0.340864
0.513144
0.423390
0.326928
0.367419
0.447881
0.418973
0.209597
0.375998
0.191470
0.418192
0.282136
0.349155
0.443166
0.448953
0.248415
0.336917
0.438245
0.425815
0.483142
0.264198
0.561586
0.386086
0.522565
0.347447
0.314416
0.187746
0.283078
0.367537
0.391362
0.650986
0.482664
0.436061
0.461756
0.259347
0.452605
0.281068
0.345995
0.351432
0.435621
0.302771
0.332678
0.583923
0.448152
0.299726
0.401840
0.246838
0.386640
0.378747
0.281092
0.528132
0.329773
0.291719
0.298553
0.422245
0.441462
0.327187
0.324267
0.454946
0.365179
0.207273
0.429218
0.230194
0.338526
0.239226
0.393980
0.316088
0.606653
0.335997
0.152782
0.476103
0.259401
0.417814
0.231183
0.536333
0.438889
0.498290
0.428841
0.204434
0.239287
0.287152
0.220345
0.437236
0.402502
0.264626
0.243850
0.379385
0.236043
0.418251
0.315037
0.366708
0.452406
0.364904
0.386478
0.309652
0.391097
0.730624
0.321816
0.304333
0.373003
0.413830
0.374518
0.283540
0.603337
0.313072
0.425131
0.212306
0.378753
0.458935
0.322052
0.352411
0.624191
0.328629
0.232436
0.363285
0.282805
0.479804
0.226124
0.407439
0.314144
0.645324
0.239777
0.343467
0.282212
0.330432
0.296159
0.292445
0.274913
0.419635
0.349762
0.360345
0.233464
0.166700
0.516249
0.505552
0.421032
0.233296
0.408217
0.268360
0.242307
0.293759
0.288456
0.745549
0.358578
0.176860
0.275795
0.310293
0.431201
0.091614
0.379080
0.630268
0.316398
0.650354
0.323223
0.348192
0.284238
0.241324
0.544770
0.475915
0.452599
0.630022
0.411794
0.290026
0.213570
0.423050
0.546736
0.248697
0.336632
0.516685
0.467707
0.290298
0.583931
0.209729
0.250724
0.168235
0.581254
0.335869
0.378556
0.458791
0.535602
0.288544
0.216157
0.284395
0.434165
0.454658
0.257511
0.272438
0.105381
0.391354
0.533324
0.268354
0.261884
0.477869
0.449592
0.204228
0.273779
0.394055
0.211910
0.206654
0.326348
0.255488
0.389109
0.256482
0.309775
0.504382
0.535173
0.421445
0.544962
0.336730
0.273467
0.250931
0.516666
0.441996
0.411396
0.492916
0.207938
0.480480
0.310289
0.724443
0.214381
0.227648
0.568471
0.458045
0.391346
0.297213
0.360990
0.260754
0.306925
0.505435
0.207401
0.174175
0.251965
0.348028
0.219188
0.691412
0.398970
0.379871
0.403941
0.431208
0.360196
0.522830
0.694634
0.492401
0.407595
0.467456
0.271536
0.340555
0.608485
0.197333
0.426884
0.139434
0.383312
0.369274
0.323446
0.405688
0.341167
0.286831
0.374995
0.592448
0.349328
0.472740
0.290707
0.527958
0.262221
0.277103
0.205001
0.398045
0.199070
0.413896
0.370597
0.571735
0.374682
0.332451
0.607667
0.191360
0.443986
0.349054
0.489073
0.321704
0.337378
0.406697
0.811247
0.291034
0.418726
0.244077
0.363808
0.236766
0.413579
0.283484
0.370345
0.406380
0.118071
0.738352
0.424879
0.181167
0.449426
0.318808
0.216384
0.203720
0.384632
0.367147
0.296293
0.237437
0.249142
0.395428
0.597606
0.396116
0.405214
0.444882
0.312637
0.312004
0.862433
0.273546
0.413142
0.278795
0.218076
0.312020
0.352243
0.409083
0.333003
0.493952
0.267217
0.360188
0.689975
0.558092
0.542863
0.333621
0.355270
0.440240
0.415944
0.386744
0.323828
0.423697
0.361186
0.283277
0.609874
0.298801
0.240303
0.295311
0.304814
0.437411
0.357556
0.326169
0.296288
0.180831
0.397106
0.905924
0.282640
0.648689
0.550025
0.251024
0.301565
0.522115
0.380978
0.306065
0.343462
0.241485
0.334615
0.299315
0.469819
0.728691
0.404191
0.313274
0.272425
0.354183
0.233879
0.442861
0.216486
0.356366
0.528623
0.418626
0.423493
0.490454
0.150751
0.457104
0.297964
0.271742
0.393562
0.276861
0.618322
0.241817
0.448870
0.264457
0.412878
0.661686
0.352666
0.259979
0.453439
0.343203
0.374798
0.238516
0.493426
0.290482
0.323447
0.613063
0.351283
0.332375
0.222505
0.543399
0.254691
0.367923
0.499104
0.469210
0.259469
0.290695
0.213195
0.339225
0.390609
0.414119
0.680658
0.218976
0.345235
0.281182
0.301247
0.427162
0.371552
0.378255
0.409457
0.351758
0.258334
0.394833
0.334813
0.364942
0.646465
0.412701
0.350895
0.356077
0.329953
0.301322
0.348052
0.191965
0.413789
0.322064
0.423879
0.488864
0.422436
0.433500
0.340697
0.390144
0.338199
0.275354
0.398987
0.480879
0.675856
0.432255
0.130053
0.239363
0.460446
0.348064
0.387027
0.438909
0.262801
0.516508
0.405661
0.351868
0.479262
0.237249
0.361918
0.330018
0.438950
0.288697
0.326940
0.310482
0.247995
0.249141
0.461737
0.380410
0.292736
0.333813
0.219575
0.346868
0.190132
0.477125
0.417378
0.247265
0.261323
0.403408
0.277816
0.474392
0.433888
0.308054
0.305634
0.389548
0.401564
0.423282
0.298819
0.372445
0.461725
0.239268
0.349978
0.404854
0.413727
0.565442
0.191485
0.384815
0.240879
0.329555
0.321378
0.520322
0.631482
0.334888
0.306195
0.379414
0.305090
0.347190
0.283656
0.306677
0.175880
0.395306
0.584646
0.501956
0.539645
0.250878
0.324157
0.274626
0.460421
0.369374
0.369911
0.553599
0.368438
0.371584
0.354641
0.377304
0.350326
0.369336
0.306983
0.357528
0.353160
0.274556
0.250117
0.397441
0.387443
0.303812
0.305905
0.496289
0.484347
0.392787
0.310355
0.432298
0.160120
0.418759
0.358826
0.457333
0.297336
0.296827
0.486328
0.352417
0.284268
0.199423
0.586879
0.363210
0.368639
0.326477
0.312703
0.688833
0.305376
0.437787
0.314348
0.380298
0.372174
0.411515
0.341416
0.283867
0.402178
0.371480
0.384230
0.289017
0.696732
0.243552
0.364922
0.435332
0.258576
0.430493
0.356746
0.300550
0.252293
0.222478
0.327162
0.555493
0.280244
0.366172
0.428401
0.353575
0.243337
0.461038
0.386176
0.493024
0.228850
0.390870
0.447514
0.434829
0.404012
0.356680
0.416644
0.327447
0.333225
0.303351
0.338303
0.400477
0.650805
0.403408
0.538563
0.483297
0.437511
0.241099
0.268062
0.292415
0.481353
0.440451
0.339447
0.244954
0.445133
0.405336
0.266860
0.213909
0.509014
0.299071
0.348769
0.273168
0.542709
0.381675
0.412165
0.316098
0.562051
0.322632
0.402285
0.272515
0.527688
0.308025
0.383727
0.681987
0.406344
0.413176
0.294775
0.437826
0.304124
0.406159
0.233436
0.350317
0.348530
0.444575
0.288917
0.340034
0.191157
0.655482
0.191294
0.449667
0.284965
0.473471
0.627208
0.396990
0.355579
0.539356
0.334343
0.376592
0.315121
0.417090
0.490650
0.238505
0.286197
0.248339
0.238008
0.248142
0.393437
0.255658
0.284784
0.354174
0.247088
0.650571
0.310005
0.295355
0.467131
0.282387
0.714085
0.231480
0.208679
0.314384
0.453458
0.431058
0.247121
0.291882
0.437197
0.270930
0.352422
0.320843
0.261052
0.370809
0.291732
0.208802
0.487238
0.406004
0.193502
0.441645
0.344338
0.499754
0.424803
0.360768
0.659950
0.319093
0.310246
0.251248
0.211860
0.247802
0.229110
0.462748
0.502672
0.452197
0.179436
0.509436
0.244842
0.255890
0.306949
0.289900
0.507507
0.245794
0.352307
0.504553
0.691253
0.353586
0.280978
0.420310
0.468750
0.529844
0.520184
0.340832
0.374752
0.453987
0.210825
0.357045
0.387699
0.440747
0.566263
0.312665
0.313039
0.396730
0.252953
0.289987
0.355175
0.395284
0.635716
0.283016
0.410943
0.353504
0.291334
0.374178
0.288931
0.847425
0.163927
0.380548
0.476639
0.303595
0.361319
0.329656
0.274958
0.268143
0.477022
0.650847
0.323430
0.257137
0.472857
0.300847
0.447749
0.371219
0.259703
0.382348
0.347893
0.549971
0.261753
0.238068
0.316453
0.374522
0.141401
0.400068
0.243717
0.189097
0.335689
0.510124
0.241818
0.372617
0.332192
0.942362
0.287691
0.260812
0.308031
0.456392
0.410397
0.322514
0.143659
0.401002
0.195873
0.273815
0.201248
0.381096
0.237835
0.483991
0.514912
0.345209
0.271377
0.292717
0.391924
0.342155
0.295626
0.509295
0.197641
0.480920
0.318527
0.421185
0.307223
0.362239
0.330750
0.519376
0.383456
0.431695
0.313492
0.124992
0.318589
0.658755
0.380363
0.249886
0.231175
0.286672
0.346126
0.179091
0.160868
0.315529
0.164926
0.275553
0.418619
0.358843
0.174998
0.450890
0.309703
0.223393
0.300394
0.300515
0.370040
0.665939
0.336181
0.185788
0.147604
0.469432
0.242393
0.394033
0.372993
0.345867
0.264758
0.255400
0.232011
0.371275
0.382710
0.565129
0.315688
0.332020
0.361381
0.307557
0.379273
0.357618
0.379219
0.452738
0.383811
0.363406
0.378966
0.264960
0.339077
0.343341
0.176328
0.403725
0.374442
0.122910
0.249104
0.260025
0.483933
0.255897
0.322839
0.290830
0.347245
0.273610
0.406796
0.480080
0.186348
0.400254
0.438243
0.319156
0.365505
0.445341
0.397212
0.240803
0.381760
0.502024
0.368344
0.271617
0.400678
0.337308
0.411236
0.280176
0.805039
0.478330
0.417113
0.438504
0.378739
0.213242
0.163410
0.507210
0.452043
0.389111
0.230078
0.303079
0.240472
0.489801
0.262511
0.229253
0.347085
0.390050
0.533859
0.342204
0.473655
0.307538
0.273894
0.210275
0.251657
0.579639
0.283665
0.420815
0.222265
0.318469
0.286017
0.220351
0.367876
0.410543
0.356579
0.361683
0.396849
0.272927
0.169158
0.533419
0.111796
0.705031
0.303407
0.257594
0.469758
0.278626
0.281701
0.417017
0.276516
0.544219
0.322408
0.220227
0.287788
0.304884
0.271385
0.408400
0.270229
0.380820
0.338690
0.211368
0.330499
0.327920
0.290368
0.333095
0.514889
0.390660
0.210508
0.416189
0.351002
0.583148
0.435584
0.471121
0.367735
0.246870
0.217618
0.307547
0.311913
0.456288
0.249122
0.300533
0.487852
0.609848
0.238769
0.420956
0.506408
0.520562
0.392126
0.413626
0.369468
0.144180
0.608218
0.346475
0.286016
0.329269
0.417761
0.215017
0.335579
0.464482
0.409126
0.280107
0.357304
0.331662
0.332136
0.291674
0.563466
0.287972
0.297053
0.107350
0.340052
0.356861
0.348780
0.197136
0.333111
0.273417
0.611256
0.347774
0.369957
0.248005
0.151207
0.196943
0.279022
0.587262
0.625205
0.417746
0.270204
0.431583
0.476833
0.365442
0.441239
0.348609
0.308988
0.348253
0.408832
0.322509
0.321596
0.256303
0.405919
0.468206
0.240014
0.218503
0.328408
0.300175
0.287182
0.329479
0.222485
0.318867
0.312430
0.153641
0.370019
0.325723
0.470109
0.200460
0.265702
0.287280
0.338358
0.419151
0.349218
0.341390
0.264000
0.384673
0.388693
0.362158
0.287331
0.265521
0.232640
0.320466
0.370681
0.225249
0.285426
0.398429
0.185612
0.326949
0.347630
0.303433
0.602609
0.133089
0.268679
0.328879
0.493659
0.563557
0.389752
0.387620
0.354893
0.298570
0.331297
0.358557
0.282614
0.254412
0.283056
0.609560
0.267244
0.544593
0.230927
0.347331
0.333820
0.545023
0.307001
0.385912
0.247643
0.310857
0.551608
0.408299
0.381165
0.474141
0.472621
0.195221
0.302506
0.353862
0.498144
0.270728
0.382000
0.407580
0.464498
0.277918
0.247786
0.342142
0.254125
0.234169
0.403588
0.329610
0.667167
0.172866
0.339172
0.373243
0.386327
0.361489
0.350078
0.456095
0.574673
0.458503
0.272427
0.327204
0.514090
0.384663
0.297744
0.411807
0.439499
0.322098
0.456799
0.457926
0.299999
0.700254
0.704701
0.567706
0.327942
0.742833
0.391161
0.224301
0.475300
0.329323
0.316749
0.363026
0.430697
0.310930
0.277545
0.295204
0.350837
0.260895
0.481826
0.319196
0.305033
0.399887
0.433591
0.431395
0.244472
0.240680
0.221949
0.427564
0.383056
0.472417
0.376420
0.326163
0.340144
0.570604
0.294022
0.484886
0.261778
0.398019
0.448749
0.359167
0.612951
0.690919
0.387594
0.341268
0.215413
0.326720
0.329418
0.586932
0.343141
0.273015
0.426233
0.257316
0.460272
0.294692
0.184680
0.535011
0.185192
0.409500
0.424034
0.196009
0.470617
0.441985
0.333434
0.374427
0.295024
0.765344
0.260156
0.170345
0.404770
0.387968
0.280094
0.098398
0.329439
0.307275
0.260073
0.150960
0.211589
0.361668
0.268450
0.231567
0.363587
0.252648
0.397773
0.351053
0.195587
0.353848
0.327865
0.379415
0.380290
0.414246
0.353659
0.259198
0.305880
0.434320
0.269135
0.200160
0.308282
0.366175
0.702858
0.342181
0.215711
0.330527
0.379699
0.308462
0.405962
0.129301
0.196047
0.415762
0.369143
0.426723
0.455417
0.286963
0.262612
0.342912
0.393757
0.314090
0.473756
0.508504
0.413868
0.405532
0.302825
0.320498
0.246413
0.230647
0.358545
0.571450
0.211141
0.443353
0.269910
0.292737
0.292996
0.455666
0.271274
0.270979
0.432972
0.526382
0.433045
0.264746
0.454965
0.411860
0.306161
0.231236
0.244502
0.591467
0.476609
0.283424
0.308386
0.418414
0.607276
0.259854
0.408096
0.748486
0.280581
0.489085
0.415434
0.413781
0.222717
0.313233
0.621787
0.270609
0.828391
0.386229
0.379734
0.408501
0.440040
0.333208
0.333940
0.765392
0.161581
0.463244
0.376450
0.294332
0.380816
0.325443
0.286282
0.204152
0.377916
0.462662
0.335739
0.434550
0.327497
0.308111
0.383663
0.248637
0.301390
0.180635
0.462925
0.703730
0.473429
0.303170
0.211979
0.288114
0.249332
0.401262
0.287971
0.267911
0.318258
0.199944
0.290222
0.283705
0.415927
0.281138
0.411130
0.396334
0.227769
0.484783
0.358020
0.190355
0.314608
0.763467
0.248965
0.235571
0.283856
0.459579
0.163544
0.207836
0.330174
0.258244
0.306780
0.139876
0.361826
0.252633
0.292771
0.226082
0.411059
0.180387
0.346946
0.245867
0.580383
0.377003
0.427070
0.447049
0.373424
0.445184
0.523016
0.318076
0.364586
0.458728
0.253165
0.473141
0.136641
0.328598
0.470662
0.436625
0.275300
0.298946
0.295058
0.400869
0.460113
0.426305
0.608143
0.904555
0.518182
0.286851
0.287039
0.298629
0.341727
0.181147
0.406911
0.509340
0.297035
0.414696
0.321396
0.430404
0.430564
0.374656
0.261791
0.378619
0.450128
0.332543
0.433164
0.370257
0.367094
0.244155
0.211900
0.328124
0.299624
0.411014
0.394857
0.535149
0.516585
0.323902
0.294850
0.370287
0.393232
0.253315
0.277020
0.325893
0.587596
0.413629
0.302505
0.421130
0.305946
0.391976
0.376214
0.583790
0.647765
0.442668
0.245136
0.339867
0.279431
0.333785
0.277422
0.359770
0.375044
0.263482
0.109412
0.297449
0.381987
0.602166
0.368644
0.388532
0.549367
0.346176
0.263970
0.201045
0.393845
0.258810
0.239128
0.444623
0.424694
0.162120
0.321588
0.378770
0.242307
0.420471
0.294799
0.338747
0.381399
0.391213
0.296452
0.250439
0.376454
0.568240
0.302004
0.345323
0.413224
0.282730
0.378737
0.411301
0.469289
0.693938
0.336930
0.477068
0.283884
0.376258
0.167836
0.353427
0.512026
0.350282
0.486589
0.522607
0.312935
0.294770
0.481081
0.233003
0.420883
0.336686
0.389739
0.562366
0.402875
0.235653
0.260738
0.374830
0.329329
0.231147
0.392692
0.392483
0.453980
0.284915
0.327442
0.407721
0.376142
0.359103
0.141503
0.340303
0.309275
0.753743
0.652544
0.275475
0.355470
0.283636
0.292868
0.186567
0.463523
0.387609
0.384199
0.386750
0.328301
0.390785
0.274182
0.734592
0.496289
0.382727
0.260802
0.460004
0.304279
0.369098
0.314069
0.552003
0.359751
0.674739
0.589149
0.268388
0.421997
0.371869


==> resultsRandomHistogramData.csv <==
errors
0.875383
1.369006
0.793632
1.026637
1.358576
0.995566
1.102680
1.162213
1.239261
1.038779
1.398655
1.225278
1.321304
1.328636
0.888255
1.335561
1.547198
1.338871
1.144689
0.964854
0.941401
1.005241
1.180899
1.036188
1.270755
1.136506
1.032153
1.077606
1.056302
1.224853
1.499367
1.046383
1.187447
1.298472
1.171783
1.011540
1.444350
1.032864
1.192843
1.133348
0.829561
0.892423
1.087218
1.487018
0.826757
0.897174
0.843641
0.958728
0.941442
1.099044
1.389619
0.785742
0.929747
0.962722
1.087374
1.008378
1.289003
1.383313
1.129147
1.467160
1.068660
1.059313
1.080282
1.050759
0.973737
1.043212
1.244432
0.885355
1.005809
1.101205
1.436524
0.749370
1.164767
0.815269
0.930078
0.843719
1.118855
1.293417
0.975847
1.375512
1.382185
0.838896
1.113757
0.823511
1.064118
1.123302
1.008492
1.324249
1.278291
1.107439
1.374239
0.830549
0.966549
1.032499
1.011038
1.029557
0.774500
1.118758
0.935944
1.328061
0.700572
1.190756
0.951540
1.253540
0.948829
1.316916
1.068678
1.288067
0.715158
0.979662
1.027669
1.150717
0.948736
1.159025
0.865038
1.131828
0.896594
1.210367
1.257194
0.926900
1.506186
1.211000
1.001110
0.781146
1.171026
0.961422
0.889499
1.124130
0.872383
0.770021
0.955538
0.992649
1.291017
1.157513
1.136960
1.111111
1.248417
1.239197
0.983186
0.807095
1.298499
1.024650
0.992862
1.040673
1.078784
1.275133
0.907862
1.428893
1.007074
1.198342
1.120024
0.825924
1.310454
0.845526
1.089250
1.398998
0.866216
0.685755
0.912308
0.899996
1.248311
1.097351
1.053311
1.324313
1.257136
1.013643
1.078250
1.264469
0.953887
1.221573
1.023363
0.951770
1.054400
0.754071
1.588907
1.261902
1.339569
0.811401
1.038721
0.749705
1.382952
0.989254
0.838114
0.847642
0.863048
0.995809
1.020381
1.036293
1.048148
1.284734
0.838154
1.000656
1.046498
0.966993
0.651622
1.171989
1.141511
0.940180
1.124244
1.380273
1.268494
0.989310
0.791469
1.492841
1.022831
1.015368
0.872776
1.059935
0.899709
1.065153
1.109036
1.093023
1.224491
1.129330
1.218250
1.339728
0.769848
0.811908
1.278697
1.264411
0.899740
1.116351
0.926958
1.187926
1.364263
0.961174
1.241527
1.528511
1.099112
1.491777
1.303252
1.174518
1.028714
0.991007
1.007116
1.036153
1.321266
1.186538
1.235433
1.209699
0.900980
1.088921
1.124578
1.459483
0.843811
1.204852
0.978018
0.888548
1.344913
1.472666
1.455684
0.904734
1.025036
0.659380
1.008129
1.368922
0.732150
0.800444
0.863334
0.758082
1.220047
0.863262
1.237550
1.448280
0.943641
1.282466
1.321777
1.412257
1.530579
0.956625
1.322369
1.031402
0.819546
1.117610
0.924441
0.952589
0.931896
1.146084
0.972701
1.749431
1.196492
1.065026
0.722657
0.926317
1.662373
0.959876
1.453695
1.511926
1.264977
1.242453
0.799595
1.365657
0.933140
1.020717
1.311968
1.030679
1.244081
1.039318
1.266756
1.531291
0.973462
1.010762
1.049420
1.633090
0.885625
1.308869
1.459119
1.057948
1.061369
1.173450
1.023319
1.326194
0.961440
0.717312
1.220985
0.892236
1.182394
1.245109
1.032531
1.452152
1.159482
1.147033
0.789846
1.159823
1.095120
1.284775
1.635741
1.330841
1.598441
1.155809
1.256139
1.042974
0.855712
0.990679
1.272263
0.998666
1.160556
0.981378
0.736291
0.700961
0.991603
1.254090
1.316311
0.670587
0.908841
0.848953
1.361901
1.107377
0.863620
0.822337
1.295360
0.949207
0.915952
1.129875
1.004751
0.898962
0.893004
1.288128
1.520968
0.873626
0.716435
1.008550
1.197282
1.489327
1.228943
1.354633
0.830552
1.147613
1.213979
0.686764
1.364603
1.046769
1.416140
1.585065
0.916729
0.917918
1.084496
1.135516
1.173550
0.900290
0.981402
1.308832
0.903028
0.816438
0.734783
1.116238
1.228439
1.084667
0.848761
1.288112
0.984659
1.079027
0.795648
1.377935
0.758075
1.355777
1.634125
1.275113
1.035843
1.459756
1.450863
1.182226
1.174953
1.026414
0.871294
0.777081
0.852445
0.905502
1.057779
1.154429
1.199645
1.038040
0.975238
1.255789
1.103034
0.900561
0.677264
1.637086
1.136643
1.257774
1.121631
1.053431
1.135928
0.970524
1.376709
1.164680
0.924455
1.040923
1.124248
1.491518
1.081577
1.095052
0.830991
1.170890
1.049569
1.483881
1.108408
1.047392
0.864529
1.146245
0.928866
1.064105
1.225366
0.857027
0.897621
0.846205
1.192888
1.586312
1.248371
1.207946
1.336714
0.918854
1.439671
0.995393
1.161311
1.068082
1.064188
0.803013
0.776011
1.596676
1.138599
0.858058
1.229775
0.864968
1.208024
1.021075
0.798999
1.089752
0.771867
1.109056
0.615532
0.821034
0.986800
1.692015
1.266390
1.272132
1.319950
1.169443
0.898016
1.002797
0.831371
1.076179
1.281592
0.993233
1.441208
1.085728
0.812259
1.139264
0.883379
0.866829
0.822852
0.959404
1.090284
0.849407
1.415235
0.688771
1.020902
0.692366
1.283610
0.964338
1.278169
0.925723
0.982378
1.209685
1.131888
0.916729
1.460823
0.757982
1.373227
0.699508
0.882961
0.843548
0.975524
0.765117
1.518541
1.266834
1.074147
0.838055
1.102814
1.005717
1.137480
1.473554
0.981376
0.915167
1.252139
1.452364
0.589996
0.847343
1.024249
1.077934
1.149499
1.285574
1.142508
1.005507
0.781827
0.832169
1.170430
0.885798
1.383202
0.948110
1.053549
0.946940
1.474796
1.105822
1.048954
1.417222
1.008710
1.165023
0.853572
1.251498
0.944841
0.942446
1.134186
1.242991
1.194588
1.277672
1.093958
1.454369
1.234857
1.062168
0.979651
1.343014
1.085774
1.308151
1.328492
1.426843
1.350336
1.153152
0.690855
1.268597
1.497498
0.835587
1.128864
1.166889
0.916335
1.094547
1.128592
0.811049
1.322904
0.893198
1.181143
1.080456
0.828704
1.130462
1.218209
1.839335
1.070915
1.249395
1.281573
0.869524
1.047630
1.180886
1.119402
1.294435
1.027765
1.288042
1.256864
0.914689
1.189614
1.166307
0.985060
0.879270
1.147511
1.037542
1.247308
1.032322
1.023256
1.076597
0.899315
0.840451
0.754530
0.924436
1.059174
1.158235
0.762694
1.237272
0.870033
1.204250
1.244472
0.886896
1.098822
1.283654
0.896203
0.884475
1.668693
1.472294
0.917425
1.288200
0.833879
0.908790
1.057239
1.720179
1.349671
1.043037
0.611157
1.319838
1.034506
1.077784
1.210348
1.173537
0.799608
1.013280
1.019535
1.294436
1.061044
0.875162
0.747624
0.864691
1.179167
0.966890
1.220388
1.022063
0.962420
0.857052
1.015838
1.038065
1.339392
0.847425
0.770043
1.409593
1.083872
0.894844
0.583279
1.072133
0.880257
0.981831
1.346425
1.088206
1.104872
0.933613
0.837406
1.112005
1.575253
1.050780
0.935130
1.275208
1.227449
1.242422
0.956477
1.204546
1.326628
1.456422
0.769728
0.942081
1.289641
1.171202
1.026650
0.980295
0.967888
1.092591
1.085300
1.145095
0.972000
0.907327
1.201158
0.741927
1.116787
1.121179
1.134373
1.662030
0.969496
1.120027
0.631925
0.731904
1.168815
1.105257
1.109720
1.096263
1.032980
0.826692
1.395323
1.469921
0.826946
1.025804
1.014704
0.952551
0.812899
0.848039
0.739079
1.159410
1.224799
1.488146
1.379171
1.019861
1.468285
0.897792
0.968984
1.117488
1.055997
1.454561
1.115971
1.217442
1.130417
0.943831
1.240719
1.159464
0.664240
0.995098
1.406668
1.026184
1.361962
1.046061
1.191777
1.081480
1.193885
1.230206
1.177156
0.896686
0.911295
0.883268
0.930871
0.792038
1.374644
1.042002
1.163441
0.984079
0.849180
0.847943
1.439037
1.184078
1.076725
1.026470
0.827710
0.819560
1.359377
1.344343
1.034949
0.699072
1.072161
1.205268
1.126263
0.996386
1.050972
1.107375
1.084487
1.020460
1.114550
1.176815
0.830618
1.474583
1.076949
0.906822
0.750663
0.898254
1.170630
1.017263
0.958188
0.974849
1.232998
1.191965
0.711330
1.092440
1.017306
1.160705
0.989863
1.390381
1.093041
1.042129
1.262873
1.100296
1.291239
1.246206
0.988920
0.775497
1.260859
1.701519
1.158722
0.599121
1.659978
1.297913
0.873835
1.055847
0.881709
1.029127
1.404041
1.057255
1.190806
0.970838
1.481819
0.926247
1.324725
1.061324
1.077302
1.155444
0.832787
1.256087
1.157778
1.174446
1.109299
1.390750
1.042911
0.832851
0.764501
1.195453
0.875158
1.276161
1.288657
1.780487
1.328032
1.163952
0.949994
0.915974
1.045326
0.954160
0.851169
1.148828
1.002449
0.853848
0.691867
1.072025
0.729248
1.019148
0.668340
1.186239
1.419600
0.827072
0.952667
1.226728
1.274568
0.952564
1.410578
1.067785
1.293710
0.499508
1.081289
1.082926
1.428783
1.085562
1.071227
1.154901
1.295732
1.055897
0.900762
0.986846
0.916283
0.854493
1.094195
0.994868
1.405075
1.023534
1.313823
1.353332
1.023436
1.530728
1.148728
1.099327
1.131072
1.275814
1.497028
0.847953
0.958398
1.031976
0.952471
0.916526
1.391894
1.007457
1.015158
0.792774
1.201617
0.963844
0.718571
1.203780
0.925077
1.104501
1.327280
1.407523
1.136330
1.157969
1.263390
1.466258
1.509968
1.090517
1.624358
0.998584
0.940931
1.219474
1.185774
1.455588
1.022869
0.730598
1.258409
0.843628
1.274329
0.832300
1.076000
0.913593
1.022606
1.032556
1.432050
1.043900
0.815698
1.454794
0.995405
1.354943
1.101163
1.339786
1.157664
0.822072
1.325919
0.876857
1.046345
0.807426
1.262100
1.034709
1.255477
1.072560
1.094746
1.228283
0.689862
0.998609
1.093170
0.983979
1.119949
1.000292
1.168337
1.371682
1.070145
1.267442
0.930233
1.316028
1.050911
0.878243
1.019436
0.937764
1.279638
1.190113
0.922506
0.753380
1.137439
0.891725
1.072251
1.254978
1.304515
0.927390
1.359993
1.191321
0.996510
0.952767
1.271144
1.083798
0.828114
1.213070
0.883386
0.948600
1.014620
0.800462
1.185824
1.038655
1.181403
1.139211
0.860005
0.963094
1.040912
0.816209
1.320215
1.087305
0.926238
1.045784
1.310686
1.068360
0.686908
0.886124
1.163949
1.204536
0.668392
0.768666
0.811968
0.945798
1.175682
0.940495
0.879678
1.213359
1.145079
1.195871
1.455802
0.964430
1.209564
1.092245
1.130543
1.415601
1.147497
0.855985
1.062227
1.277481
0.892412
1.068200
1.042972
0.765367
1.112097
0.975070
0.696864
1.002510
1.376150
1.335363
0.828064
0.817164
1.201025
1.018768
0.940929
0.853635
0.790254
1.126623
1.352494
1.072798
0.972004
1.066450
1.117275
0.995477
0.739853
1.156646
1.314625
1.240870
0.889005
1.174300
0.798688
1.411048
1.295390
0.755649
0.866879
1.108571
0.965410
1.038393
0.948334
0.794277
0.742826
0.895388
0.921257
1.308748
1.594518
0.717930
0.990547
0.999239
0.808895
0.919627
1.272555
1.096621
1.000717
1.067014
0.976369
1.156069
1.023918
1.083601
1.155345
1.166113
1.024565
1.068347
0.987730
1.218115
0.903733
0.870279
1.344572
1.117936
0.912042
1.100129
1.383085
1.116919
1.121139
1.076576
1.198594
1.553647
0.971427
0.950691
1.114594
0.788346
1.125621
1.165588
1.198846
0.938170
1.095705
0.760281
0.888124
0.973241
1.333940
1.329631
0.975450
1.501371
0.930274
1.069646
1.142519
0.873417
0.774126
1.102770
1.302495
0.973776
0.895045
0.913545
1.029683
1.015282
0.961167
1.047006
1.476984
1.243273
1.449181
0.657466
1.089464
0.902889
1.158926
1.056045
1.065439
1.285622
1.143149
0.974372
1.258404
1.388784
1.154872
0.982010
1.259382
1.390339
0.818756
1.131554
1.020984
0.998860
1.143321
0.971937
1.124640
0.912311
0.894981
1.044052
0.804456
1.188459
1.411679
0.980606
0.825265
1.291315
1.404833
0.863031
0.817599
1.266165
1.515982
0.885438
0.804944
1.229911
1.269036
1.142537
0.970576
1.589138
0.943847
1.179889
1.404855
1.150586
1.346844
0.938200
0.749561
1.306675
1.010408
1.060070
1.719121
1.288688
0.889564
1.223738
1.154902
1.324832
0.878721
1.208373
0.895291
1.343282
0.881085
0.983393
1.184144
1.047813
1.009261
0.996760
0.877614
1.742355
0.845624
0.851238
1.026486
0.945269
1.005452
1.302358
1.328008
0.791651
1.420316
1.030985
0.739702
1.070005
1.205279
1.369462
1.236937
0.798125
0.940631
0.948630
1.176378
0.879649
1.147529
1.102997
1.085089
0.955412
0.965558
1.016367
1.158770
1.031154
1.185708
0.935878
0.979955
1.341080
0.932307
1.153856
0.781293
0.873297
1.106239
1.239712
0.946738
1.040790
1.207575
1.518892
0.723121
1.399430
1.060687
1.074848
1.344406
1.501828
0.645823
0.891655
0.951306
0.961897
0.699971
1.151036
0.936504
1.041093
1.063910
1.162114
0.973712
0.950190
0.830490
1.066143
1.529850
1.482844
1.052625
1.077672
1.479106
1.168689
1.056493
0.849130
1.110878
0.910131
1.733097
0.713892
0.949901
1.010314
0.748289
1.015009
1.099977
0.792239
1.214925
1.135307
1.279897
0.920844
0.953847
0.937209
1.277930
1.057724
1.115340
1.316740
0.916372
1.221208
0.729819
1.132241
0.830023
1.123218
1.591674
1.140032
0.928412
1.172131
1.113414
0.890554
1.150041
1.106352
0.894967
1.596567
1.114063
1.068214
1.213768
1.154964
1.009879
0.840865
0.997200
0.816732
1.060437
1.488650
0.638972
0.850186
0.676389
1.017735
1.248194
1.089901
0.932194
0.680164
0.899471
1.113157
1.115951
1.109311
1.071273
1.332202
1.500712
1.279319
1.293712
0.944915
0.963805
0.736955
1.376750
1.111223
0.959246
0.902222
0.830436
1.536934
1.197449
0.918040
0.769888
0.850768
0.927065
0.938845
1.127767
1.094159
1.325810
1.219469
1.039343
0.785048
0.786043
1.206788
1.278077
0.862974
1.261537
1.044213
1.288626
0.641304
1.191789
1.229411
1.568843
1.242217
1.142684
1.561203
1.460000
1.075512
1.262438
0.890756
1.001757
1.468374
1.086168
1.075707
1.182519
1.252062
1.337815
1.005929
0.883321
0.744241
1.120662
0.917690
1.394346
1.155272
1.322315
1.137575
1.097337
0.896416
1.300759
0.960035
0.840693
0.937316
0.877461
0.800446
0.814300
1.064964
1.014449
1.427812
1.101258
1.462728
1.352953
1.060732
0.856033
0.774497
1.057960
1.079989
1.007650
1.466689
1.003740
0.851771
1.215404
0.874032
0.970883
1.087089
0.941640
0.997210
1.206283
1.297604
0.793974
1.019592
1.094491
0.966610
1.149613
1.424732
1.028446
0.792537
0.765419
1.625315
1.265029
1.018028
0.922152
0.818084
1.198447
1.499732
0.903020
1.238754
0.753914
0.957975
0.926710
0.766559
1.236451
1.321748
1.225815
1.005771
0.761299
1.375015
1.092197
0.962776
1.147665
1.145791
1.473648
1.418785
1.017656
0.895602
0.958565
1.395659
0.869973
1.385334
1.305439
1.469917
0.747298
0.710187
0.881473
0.979088
1.033821
1.008651
1.328012
1.110526
1.359963
1.367467
1.159829
1.637050
0.754946
1.151874
1.249017
1.163198
1.372901
0.911403
1.524235
0.846735
0.874811
1.689188
1.074290
1.141538
1.046777
1.325217
1.151512
0.990696
1.575844
1.060438
1.291473
0.986098
1.277606
1.503368
0.748221
1.013696
1.303981
1.020620
0.939775
0.956554
1.263089
0.982618
1.372729
1.242163
0.778728
1.121581
1.366503
1.015480
1.305465
1.207199
0.779556
1.314287
1.200097
0.930696
1.039128
0.793598
0.706199
1.103253
1.183130
0.994509
0.921435
1.465955
1.459867
1.387325
0.565640
1.126661
0.655469
1.059777
1.056308
0.918018
1.104569
1.059999
0.864677
1.054740
1.271186
1.297123
1.379605
1.448001
1.020343
0.919669
1.137407
1.110033
0.847528
0.999163
1.188096
0.737650
0.919572
0.884414
0.803708
1.109820
1.089445
0.982630
0.975158
1.227297
0.911265
1.420961
1.459123
1.060585
0.773271
1.406829
0.855064
0.861668
1.300287
1.030897
1.175893
1.341709
1.075358
0.858062
0.906704
0.821302
1.620749
0.969723
0.996399
0.966173
0.918218
1.190685
1.297683
0.852929
1.169812
1.321220
1.389265
1.185476
1.212010
1.221309
0.708535
0.948124
0.906415
1.604095
1.719156
0.906170
1.044656
0.727126
1.537715
0.961405
0.755772
1.346193
1.021420
0.915037
0.932212
0.943994
1.192039
1.365703
1.204914
0.966144
1.275251
0.939636
1.169432
0.988599
0.812228
0.853088
0.899168
0.679690
0.937594
0.697284
1.191105
0.861072
0.677849
1.394675
1.290656
0.926701
0.954776
0.880761
0.780972
1.310792
0.639231
1.046772
0.934770
1.313143
1.036081
1.026962
1.001586
1.319258
1.089962
1.211630
0.990610
0.921962
0.875258
1.149417
0.971058
1.047109
1.106877
1.126492
1.142673
0.884671
0.822506
0.804620
1.109393
1.026008
0.903420
0.872495
1.000437
0.832273
1.362139
0.570124
0.828700
1.164407
1.156280
0.795602
1.344479
1.113037
1.260331
1.472521
0.720353
0.877434
0.892198
0.883396
1.256219
1.053832
1.092705
1.079358
1.110065
1.020805
0.855713
1.298801
0.745502
1.041994
1.116460
1.165674
0.906964
1.442180
1.100988
1.215739
1.410252
1.188758
1.290285
0.906856
1.420822
1.328213
1.137050
0.974732
1.197264
1.214284
1.007180
1.137375
0.850508
1.262837
1.132473
0.937713
1.436132
0.935403
0.965486
1.131767
0.982796
1.712393
0.698672
0.843848
1.031178
0.957940
1.027460
0.927687
1.226820
1.658297
1.281581
1.125778
1.159196
1.106248
0.990170
0.918253
1.249191
0.945898
0.988078
0.812700
0.946146
1.414854
1.390153
1.365128
1.347729
1.054451
1.295370
0.664129
1.378033
1.563168
1.305305
1.032119
1.248115
1.127938
1.073376
0.885424
1.323884
0.878301
0.920360
1.736962
0.988726
1.360483
0.597540
0.971474
1.076229
1.117969
1.240958
1.111837
1.282394
1.040502
1.222518
0.869871
1.201369
0.808549
1.254162
0.797302
1.265726
1.100213
0.960202
1.138226
1.081246
0.984136
1.454971
0.865606
0.912709
0.975140
1.118874
1.025000
0.738702
0.950745
1.068817
1.084416
1.324517
1.283620
1.129544
1.204909
1.159236
0.775924
1.338484
1.329432
0.743852
1.409220
1.385250
1.140356
1.247811
1.074017
0.976444
1.217191
0.992301
1.128321
1.392101
1.441208
0.944674
0.821129
1.175014
0.881033
1.002597
1.178746
0.944714
1.061564
0.952372
1.265251
1.629630
1.068114
1.036410
1.242758
0.849715
1.315805
0.905752
1.075312
0.751495
0.935109
0.773658
1.369258
0.895110
1.142342
0.991949
0.855390
1.346168
1.415115
1.008629
1.196311
0.727974
0.872811
1.330884
1.340616
1.154708
1.008823
0.839730
1.124355
1.585026
0.852065
1.131835
0.874161
0.920226
1.099266
0.844896
0.992953
1.680071
0.948736
0.551366
1.216780
0.888017
0.782487
0.694060
0.887977
1.336803
1.045154
0.939028
1.014384
0.904119
1.339755
1.262537
1.168018
0.905399
1.031939
1.068662
1.126825
0.897820
1.214427
0.917351
1.447873
1.099019
0.922917
1.397046
0.881750
0.858870
1.304966
0.932696
0.873224
1.586976
0.948074
0.998458
1.092650
0.879989
1.462360
1.090227
1.702082
0.954146
0.851301
1.318240
1.195139
1.159012
1.009365
0.817784
1.163180
1.088544
1.368998
0.904849
0.984974
1.474867
1.422015
1.469427
0.813523
1.440900
1.220073
1.027773
1.149024
1.192738
1.147965
1.214026
1.479982
0.911318
1.102714
1.205074
1.287004
0.917748
1.043762
1.287622
0.866303
1.121803
0.908349
0.955557
0.887093
1.362719
1.037722
1.156439
0.689017
1.129239
1.489726
1.208390
1.345473
1.111178
0.862030
1.124038
0.928359
1.316348
1.364565
1.196560
1.152474
1.258590
0.746023
1.063713
1.287571
1.251195
0.796412
1.243666
0.983720
0.983719
1.111857
1.113768
0.940504
1.168354
0.787465
0.879986
1.066556
1.095725
1.102994
0.931960
0.775841
0.955467
1.205649
1.397091
0.823143
1.024669
1.110104
1.084315
1.207649
0.899031
1.082943
1.170954
1.247303
0.581983
1.217245
1.292077
1.567463
1.554611
1.014133
0.848780
1.103712
1.118210
1.190737
0.902368
1.133736
1.506479
1.156491
0.957806
1.290270
1.085936
1.091467
1.271316
1.260875
1.102455
0.783564
1.018823
1.071068
1.118603
0.994941
1.378160
1.184127
1.238284
1.141544
0.941256
0.920399
1.099284
0.778456
1.455594
1.092486
0.986101
1.576125
0.901148
0.884141
0.968832
1.308918
1.176247
0.740690
0.828672
1.074083
1.353205
0.764141
1.188794
1.219262
0.905984
1.113189
1.115592
1.190928
0.901241
1.302248
1.482608
0.941968
0.825327
1.050673
1.183213
1.204192
0.918463
1.453691
0.584258
0.811036
0.901263
0.911749
1.060369
1.008859
1.656159
1.107985
1.258912
1.030548
1.109829
1.294301
1.090503
0.912748
0.995881
0.879943
0.818250
1.252271
0.682201
0.809078
1.115730
0.914007
0.932123
1.292189
0.856898
1.261873
1.068521
1.112913
0.976943
1.076955
0.853068
0.905244
1.487070
1.243111
0.771446
1.060137
0.721545
0.973375
0.666960
1.166731
0.852634
0.686946
1.411666
1.147289
0.843967
1.470004
1.146720
0.842784
1.443554
1.096932
0.851436
1.258281
1.035602
1.552709
1.330768
1.204305
1.214580
1.409559
1.264663
0.914817
0.687475
0.787308
1.203899
0.845473
1.695627
1.134837
0.935868
1.126913
0.993532
0.826592
1.004877
1.305067
1.085768
1.178994
0.952428
1.229703
1.118351
1.194073
0.715510
1.021745
1.065354
1.359386
1.286070
1.437363
0.796576
1.237439
1.218548
0.981915
1.033571
1.035548
0.928779
1.333955
0.832413
1.677388
1.176466
0.969512
1.177633
0.819623
1.422269
0.991812
0.920644
0.796271
1.249378
0.845363
0.896887
1.225046
1.448545
1.641624
1.315608
1.612069
1.074974
1.086323
1.490444
1.263175
1.364191
1.039014
1.094106
1.213765
0.935679
1.493259
1.045968
1.124047
1.316949
1.133115
1.003717
0.879043
1.355410
1.007268
1.095783
1.644205
1.226110
0.997773
1.036400
1.064157
1.107162
0.840484
1.090835
1.118266
0.872173
1.049305
1.038347
1.019308
1.122547
0.930889
1.353876
1.108623
1.469660
0.953083
1.550613
1.104705
0.795451
0.697222
1.415468
1.220648
0.956715
1.389116
1.042123
1.262901
0.817287
0.786287
1.295410
1.149630
1.055188
1.240553
1.370504
1.109268
0.789944
1.263992
1.041232
1.272165
1.185090
0.879957
0.859466
1.320796
1.062825
0.533363
1.338170
1.146180
0.972984
1.201813
1.232771
0.912914
1.413029
1.028927
1.139062
1.051047
1.030055
1.295723
1.204143
1.680893
1.150848
1.355988
0.859679
1.066620
1.248168
1.291401
0.656784
1.231346
1.460098
1.036541
1.208053
1.107497
1.150932
0.806573
1.192706
1.276690
1.183147
1.204161
1.337822
1.518309
1.335754
1.199832
1.369606
0.991219
1.170673
0.950393
0.880595
1.307481
1.261390
1.222333
1.054809
1.015119
0.766952
1.157152
0.775857
0.936046
1.245622
0.990782
0.913584
1.155952
0.931563
0.946032
1.162217
0.720188
1.311982
1.040691
0.986348
0.873221
1.003342
1.197096
1.262487
0.895811
1.188677
1.502406
1.544606
1.254728
1.333772
1.111391
0.821108
0.884533
1.459706
1.303108
0.981085
1.015340
1.256147
1.031250
1.346151
0.847642
0.961374
1.447813
1.415903
1.139157
1.094384
1.255635
1.023952
1.049564
0.942815
1.603758
1.037764
1.250338
0.858913
0.926642
1.148120
1.166904
1.097216
0.962227
1.074781
0.839173
1.182289
1.186483
0.845880
1.489335
0.940626
0.908981
0.870029
1.105374
1.165397
1.015822
1.362732
0.810064
0.857551
1.007092
1.094539
0.870023
1.563019
1.254827
1.297495
1.022825
0.828150
1.246572
0.655692
0.787864
0.953007
1.717655
1.051389
1.181248
1.219747
1.089559
0.740972
1.368685
1.046020
0.984258
1.057871
1.143517
1.277043
1.536222
0.781787
1.139560
0.982897
0.748264
0.989990
0.984785
1.184966
0.950804
1.062874
1.177071
1.172000
1.636967
0.844052
1.240253
0.790986
1.823193
1.241265
1.159697
1.081626
0.976075
1.380574
1.438362
1.137448
1.344679
1.289987
1.579511
0.941309
1.239769
1.005532
1.283549
0.908999
0.837986
0.966587
0.857320
1.499341
1.318272
1.049942
1.130421
1.329709
1.561391
1.141460
1.054209
1.403265
1.222405
1.213308
1.067462
1.358660
0.681408
1.113306
0.995444
1.391284
0.754959
1.023182
1.011146
0.951900
0.698158
1.609457
1.159871
0.950310
1.408363
1.279012
1.042112
1.475116
1.059762
1.116642
0.878565
1.348229
0.813310
1.101610
0.949900
1.132628
0.968576
1.123895
1.048690
1.352764
1.038058
1.068799
1.215119
0.828458
0.965018
1.386732
1.385926
1.510607
0.946434
0.738113
1.435135
1.444279
1.308063
1.136612
1.030244
0.960281
1.051011
1.067344
1.172487
1.054443
1.114015
1.031860
1.017593
1.156176
1.216009
0.949064
0.871823
1.281232
0.960175
1.322886
1.073064
1.141180
1.003596
1.172707
1.108737
1.127658
0.874883
1.146496
1.708673
1.408800
0.942665
0.851435
0.958818
0.987224
1.539668
0.865447
0.874022
0.883605
0.766829
0.729344
0.826901
1.247384
0.901909
1.081301
1.230213
1.435697
1.170834
0.880073
0.831501
0.981588
1.097822
1.422357
1.469600
1.215563
0.831064
1.109567
1.556678
0.904195
1.368830
0.999492
0.954700
0.859460
0.940898
1.353272
1.070088
1.498709
1.394479
1.372702
1.094748
0.792817
1.567002
1.443266
0.907285
1.103112
1.016949
0.902366
0.921095
1.054600
0.928532
1.074279
1.268637
1.405959
1.204172
1.306403
1.137810
1.187806
0.918830
1.443452
0.948689
1.113749
1.152123
1.099657
1.094046
1.009595
1.024277
0.955974
1.292801
0.963743
1.141573
1.138771
1.211456
0.913140
1.302041
1.292229
1.160973
1.357719
1.356638
1.429815
1.632269
1.039694
0.617782
0.957208
1.007323
1.129348
1.101762
0.961503
0.949226
1.061394
0.949670
1.178992
1.348963
1.418954
1.148254
1.477133
1.242459
0.840791
1.156780
0.956851
0.673255
1.126978
0.966109
1.036454
1.118089
1.154930
1.041417
1.045223
1.212468
1.096047
1.030326
1.437141
0.843294
1.098272
1.346717
1.704084
0.655109
0.760518
1.124066
0.881034
1.042899
0.970967
1.009292
1.188137
1.209901
1.202848
1.009676
0.926338
1.333531
1.098978
1.201230
1.148534
1.358325
1.042164
1.411558
1.284873
1.174726
1.353114
1.323488
0.702080
1.021420
1.389738
1.204797
1.121797
1.023569
1.159386
1.175583
0.997088
1.205196
1.380772
0.723707
1.293210
1.590518
1.181409
1.202555
1.254411
0.908454
1.496527
1.103183
0.898265
0.843288
1.218799
0.845241
0.989465
0.848845
1.061021
0.679009
1.438544
1.255538
1.066668
0.909339
1.434992
0.973999
0.926039
1.159661
1.201571
0.898377
1.004754
1.468923
1.075983
1.014872
1.355769
0.804104
0.976320
0.810335
0.997970
1.199070
1.046396
1.169959
1.415309
1.302410
0.891280
0.708299
1.266674
1.273225
1.127503
0.979072
0.973533
0.954662
1.326708
1.302090
1.080061
1.263609
0.787111
1.537772
1.184081
1.512561
0.964664
1.014286
1.346369
0.894227
0.952689
1.095541
0.958368
0.832661
1.142982
1.234526
0.962591
1.111345
1.127696
1.106425
0.820389
1.273660
1.453735
1.494583
1.233796
1.273183
0.962510
1.114479
2.112693
0.921028
0.858928
1.118725
1.074868
0.718050
1.077643
1.085528
0.822293
0.955294
0.901270
1.229348
1.198611
1.254286
1.121074
1.179590
1.382194
1.327908
0.957407
0.822976
1.360862
1.296723
1.384658
0.741196
0.908353
1.132670
1.575334
1.637786
1.308179
1.075974
1.347493
1.014106
0.859075
1.048924
1.503505
0.884661
0.936726
0.994949
1.176151
1.392308
1.205660
0.866395
1.133480
0.897425
1.544682
1.039738
0.962288
0.871073
1.246165
0.835113
0.987531
0.884174
1.179597
1.297852
1.414059
0.951709
1.216012
1.341327
0.956152
1.226046
1.260276
1.006612
1.488386
1.172980
1.024446
1.682926
1.280840
0.802357
1.034088
0.773031
1.221190
1.035867
1.334169
0.872896
1.406540
1.015555
1.236685
1.132761
1.467121
0.828483
0.949426
1.465304
1.208785
0.847990
1.288439
1.179032
0.885920
1.066666
0.978592
0.967822
0.777240
1.388366
0.949930
1.395809
1.090808
0.898411
1.003247
1.185795
1.150453
1.068533
1.027325
0.681854
1.152993
0.802600
1.360113
1.126980
0.958221
1.829439
1.336651
1.100636
0.981688
1.113049
1.179205
1.503924
1.020098
1.264133
1.224586
1.166790
0.887912
0.908619
1.104081
1.612103
1.368662
0.978373
1.048039
1.179909
0.940654
1.478601
1.163085
1.160929
0.992830
1.026466
1.068396
1.156212
1.080688
0.764785
0.940849
0.991309
1.050688
0.986367
1.117614
1.354682
1.238423
1.075364
0.805359
1.335368
1.329279
0.832319
0.987495
0.899601
1.171490
1.142888
0.739251
1.218213
1.126209
0.944240
0.927858
1.188403
0.960101
1.169246
1.191977
1.026727
1.345635
1.243124
0.882710
0.952536
1.524720
1.212021
1.101126
1.172258
0.758940
1.279575
1.198434
1.188278
1.003238
1.109576
0.877932
0.854985
1.242096
0.820854
0.797596
1.532091
0.944795
1.140323
1.289944
0.865595
0.998137
1.102803
1.436501
1.062092
0.829396
0.779698
0.634892
1.295124
1.083021
1.097121
0.942818
1.416550
0.944708
1.453902
0.994620
1.607683
0.950536
1.514435
0.984470
0.924783
0.894306
1.021892
0.802515
1.057533
0.864998
1.339829
1.045376
1.025897
1.247654
1.328600
1.415737
0.806221
1.250681
0.798812
1.325441
0.867602
1.194706
1.213021
0.689915
1.329697
1.366601
0.867175
0.941107
1.258900
0.964956
1.299021
1.257783
1.076008
1.206476
1.371719
1.182322
0.729618
1.343542
1.290422
1.106871
1.133644
0.960436
1.259099
1.373784
1.257465
1.017983
0.742852
0.637581
1.202601
1.323769
0.960392
0.919163
1.954578
1.195336
1.580453
0.880532
0.848453
0.893869
1.212988
1.113672
1.620034
1.072312
1.095077
0.977552
0.915542
1.269826
0.948619
1.191766
1.113913
0.955450
1.379233
1.221477
1.218647
0.903557
1.168975
1.330492
1.007553
1.007317
1.058510
1.032457
0.952673
1.007272
1.018288
1.315063
0.897314
0.703798
0.953764
1.020299
0.862685
1.128132
0.807194
1.711803
0.821107
1.534350
1.741264
1.219877
1.205683
0.896843
0.628591
1.093049
1.046198
0.993145
1.410866
1.184088
1.324479
1.494342
1.296379
1.457971
0.812778
0.733303
0.947545
1.224243
1.315243
0.828216
0.888934
1.180590
1.031093
1.069070
0.626152
0.993785
1.798981
1.110190
1.321056
1.254374
1.236442
1.113716
0.935550
1.170623
0.788720
0.835182
0.885600
0.938367
1.068593
1.380954
0.665380
1.093670
0.769149
0.957653
0.862810
1.057144
1.030761
1.433237
0.935227
1.249388
1.040766
1.328537
1.342858
1.116233
1.447652
1.208631
1.111699
1.514721
0.740342
1.010016
1.206433
1.175895
0.759554
1.060958
0.826273
0.573753
0.915720
1.462192
0.930662
1.119514
1.312090
1.083243
1.090140
1.332514
0.953756
1.206464
1.318018
0.853559
0.874635
0.764123
0.964029
0.991005
0.885615
1.257478
1.259881
1.414501
0.937517
1.438585
0.837027
1.070891
0.784815
1.081510
0.868268
0.777618
0.785032
1.078044
1.208598
1.107367
1.312703
1.087507
1.387360
0.974472
1.020633
0.900532
1.353392
1.049568
1.015811
1.041003
0.841937
1.126274
1.007677
1.049383
0.768128
1.102347
0.810129
1.024465
0.869879
1.048988
0.910024
1.138575
1.588518
1.147454
1.072130
1.159456
1.225508
1.105144
1.230971
1.287274
1.276928
1.077653
0.910769
0.897186
0.917999
1.055744
1.021517
1.216391
1.272027
0.827164
1.044517
0.922645
0.942507
1.215335
0.882943
1.430948
1.262578
0.867594
0.731926
1.037192
1.316654
0.736127
0.784245
1.399434
0.825284
1.004392
0.918200
0.981462
1.358681
1.062432
1.077923
0.999240
1.132750
1.138544
1.291306
0.995590
1.470208
1.212897
1.372533
0.843019
0.861011
0.951315
1.072963
0.768261
1.017559
1.111071
1.054632
0.969486
1.086342
1.661512
0.880158
0.982083
0.971141
1.212005
0.853099
1.114725
1.189640
1.300168
1.445256
1.341496
1.022477
0.841935
0.926302
1.096399
0.889282
1.097100
0.900706
0.887251
1.321265
1.012667
0.828013
1.503686
0.773361
1.114223
1.223752
1.262263
1.073423
1.253744
0.946401
1.120670
1.025911
0.982898
1.048679
0.850619
1.111839
1.001594
1.179360
0.792976
0.781858
1.105315
1.148298
0.925319
1.022247
1.053889
1.321273
0.936647
1.049158
1.032349
1.190627
1.106790
1.206721
0.793979
1.404916
1.310336
1.001666
1.174231
0.994342
1.309678
0.815754
0.938814
1.058347
1.162548
0.936078
0.725508
1.097976
0.994336
1.581417
0.964381
1.428173
1.002002
1.142824
1.247031
0.702786
1.147751
1.126839
1.262778
1.019971
1.425975
1.365611
0.748549
1.126269
1.121516
1.248796
1.194354
1.393593
1.318352
1.210121
1.532093
1.049129
1.128603
0.883818
1.286131
0.964389
1.437138
1.070512
1.130702
0.703235
1.427676
1.498823
0.864729
0.999894
0.913635
1.205292
1.701114
1.025836
0.794090
0.886692
1.131635
0.961271
1.103954
1.064186
1.188461
0.850138
1.237644
0.857311
1.457577
1.002186
1.005730
1.351232
0.804685
0.974248
0.930949
0.805356
0.704319
0.825647
0.948628
1.158889
0.845416
1.307135
1.120612
1.206166
1.106426
1.066880
1.221133
1.483239
1.122508
1.001305
0.984246
1.066810
0.922850
1.614745
1.343237
0.943626
0.960201
1.520844
1.164540
1.467775
1.089778
1.807073
0.707143
0.891672
1.230485
0.914117
1.105492
0.978721
1.226724
1.104844
1.411177
0.940201
0.601506
0.862008
1.199759
1.032844
1.474200
1.098807
1.306667
1.107952
1.168561
1.132896
1.012133
1.132219
0.863230
1.144585
1.418126
1.020934
1.233118
1.179623
1.320341
1.398346
1.167751
0.842856
1.061650
1.167970
1.331824
0.849141
1.064204
0.839047
1.019404
1.016621
1.212901
1.172022
0.984123
1.359927
0.932406
0.834925
1.153317
0.966984
1.310668
1.306432
1.054796
0.918846
0.769027
1.681167
1.032454
0.653561
1.371548
1.106250
1.080214
1.086217
1.555288
1.715481
1.398146
0.744034
1.033180
0.753262
0.995277
0.821359
1.288498
1.086042
1.323734
1.399556
0.654347
0.825815
1.037042
1.638843
0.809234
1.342032
0.951705
1.112268
1.005359
1.335397
0.909877
1.041064
1.091440
1.380643
1.061236
1.278572
0.984952
1.065902
1.283481
1.396078
1.429603
0.827745
0.699393
1.086668
0.934573
0.856748
1.053749
1.275780
0.917780
1.448709
1.029006
1.273121
1.132670
0.841695
1.037914
0.957854
1.538297
1.124034
0.909217
1.150512
1.306983
0.783813
1.215292
0.976492
0.829630
0.890978
1.211307
0.939688
0.950791
1.472712
1.155964
0.727760
1.333799
1.310688
0.791762
1.190807
1.349988
0.977062
1.157335
1.221194
0.784236
1.283961
1.271076
0.886821
1.158612
0.847820
0.703913
1.061760
1.041744
1.370525
1.238935
1.509803
0.833874
1.455192
1.374308
0.890315
1.088980
1.114429
1.015158
1.268797
0.949471
0.857291
0.716526
1.100554
0.933997
1.142811
1.104134
1.038235
0.794515
1.346506
0.976219
1.433482
1.203616
1.609833
0.894188
1.136335
1.499810
1.082091
0.757670
1.408606
1.428037
1.386872
0.745121
1.151656
1.050849
0.957431
1.175926
0.758521
1.127876
1.111000
1.298437
0.961764
1.242756
1.055834
1.162243
1.296645
0.965634
1.040476
1.010629
1.225731
1.126877
1.095232
0.993090
1.367244
1.148546
1.195659
0.963064
0.904820
1.431741
1.235482
1.156201
1.107242
1.123919
1.371279
1.191483
1.314569
1.173251
0.914752
1.343507
1.063136
0.887642
0.919081
1.083009
1.065754
0.825765
1.250086
1.052940
1.074542
1.171851
1.118100
0.772204
1.492571
0.978215
1.019068
1.231811
1.050882
0.981560
0.864318
1.225628
1.086300
0.983530
0.800774
1.598503
1.293344
1.419368
1.584933
1.061136
1.181636
1.679488
0.855067
1.396839
1.220117
0.815806
1.429752
1.068790
1.003938
1.344062
1.089636
1.077835
0.747012
1.366246
0.968874
1.049617
1.650649
1.134180
0.898323
1.087505
1.362546
0.899563
1.345998
1.338989
1.213333
0.916131
1.456442
1.121982
1.048177
1.069601
1.099742
1.129040
1.232049
0.784819
0.893651
0.782409
1.424567
0.890787
1.217026
1.096106
1.045377
1.211912
0.683707
1.048733
0.769548
1.260022
1.126618
1.211566
1.133615
1.008635
1.270442
0.817005
1.602407
1.528529
1.090417
0.786924
1.155536
1.082630
0.869610
0.996369
1.182846
1.445259
1.545331
1.326307
1.353020
1.165789
1.205138
1.120807
1.436356
1.009311
1.228255
1.098292
1.430671
0.921781
0.850008
0.885752
1.200272
1.008958
1.592084
1.068583
1.245143
0.916056
0.933948
1.093991
0.924251
0.793347
0.762881
0.844738
1.044406
1.153646
0.954332
0.912242
1.112114
1.341028
1.011481
1.369191
1.089569
0.840839
1.402261
1.535806
1.085617
0.776499
0.801216
1.103277
1.051365
1.151695
0.858423
1.101928
1.252223
0.908855
1.250418
0.857779
1.108600
1.069256
0.773477
1.314782
0.886162
0.996010
1.100044
0.830362
0.983886
1.025961
1.086381
1.207247
1.121595
1.017847
1.320144
1.030974
1.104932
0.939001
0.929188
0.827131
1.170907
1.058500
1.318223
1.357897
1.468366
1.026544
1.220519
1.408539
0.707478
1.010968
1.198468
0.917487
1.636231
1.029422
1.314052
0.999860
0.991244
1.092930
1.081493
1.509163
1.231719
0.811344
1.348678
1.004155
1.358386
1.277848
0.922952
1.087771
1.463353
1.246477
1.788455
1.484870
1.030856
0.849515
0.991143
0.989503
1.024513
1.031946
1.250867
0.738000
0.976598
1.130470
0.985514
0.781314
1.358504
1.381230
1.077374
0.657106
1.390931
0.960444
1.020577
1.062202
1.009432
1.008938
1.125157
1.001510
0.946498
1.018655
0.803878
0.864977
1.009436
1.156513
1.233242
0.712829
1.302524
1.252320
1.013847
1.066329
0.834005
1.410192
1.624788
1.410374
1.299018
0.925454
1.008597
1.638624
1.219714
1.127170
1.204475
1.305562
1.294157
1.195972
1.123646
0.872344
0.974689
1.681677
1.084222
0.932554
1.452176
0.837886
0.762144
1.272100
1.243374
0.840300
1.085802
1.850966
0.773812
1.364837
1.421729
1.190369
1.505470
1.637143
1.034425
1.264215
1.399742
0.924428
0.992778
1.046694
0.955611
0.624624
0.921436
1.036893
0.720509
0.947829
1.540313
1.272699
0.687455
1.299968
1.388098
0.798102
0.970406
1.006794
0.847714
0.969083
1.368446
1.221404
1.149621
0.954443
1.225755
1.067978
0.760679
0.973915
1.043811
1.337567
0.754025
1.216711
1.283076
1.359333
1.153691
0.962273
0.654891
1.135690
1.481124
1.126456
1.081581
0.989017
1.012957
1.216107
0.909735
0.886799
1.267334
1.000242
1.088649
1.328318
0.916413
0.756544
1.003578
0.935417
0.925492
0.772203
1.036750
1.139629
1.111273
0.973313
1.069058
1.428081
1.037054
1.189446
0.893035
1.160830
0.845436
1.469786
0.726628
1.255818
0.774280
0.752102
1.101199
1.002303
1.235510
0.859006
1.220119
1.250279
1.271134
1.066689
0.955299
1.343010
0.992440
0.971116
0.764532
0.749741
0.983766
0.914936
1.059425
1.219025
1.164129
1.632803
1.253847
1.062939
0.654098
1.514535
1.339588
0.897755
1.265590
0.938461
1.082812
1.175795
0.864045
0.984158
0.762609
0.803892
1.338310
1.040998
1.193734
1.361294
0.752107
0.885543
1.181475
1.626947
0.985200
0.995088
1.000500
0.899393
0.755394
1.275978
1.393816
1.015717
1.052613
0.764097
0.773284
1.613919
0.833628
0.866231
1.046902
1.261104
1.023958
0.881091
1.563454
1.319259
0.976892
1.321181
0.897724
0.951841
1.346739
1.110442
0.952342
1.125911
0.783371
1.229631
1.024602
0.631381
1.073791
0.902390
0.929841
1.076523
1.064999
1.237890
0.757734
0.987195
0.913243
1.102122
1.177706
1.018124
1.320064
0.910897
1.074312
0.996595
1.073650
1.051321
1.303827
1.392965
1.194051
0.830188
1.179171
0.961860
1.539287
1.334669
0.842332
1.758344
0.805074
1.457406
1.527998
1.070878
0.907300
0.767195
1.246245
1.360570
1.884995
1.551000
0.903414
1.276762
0.962347
1.170264
0.929552
1.243893
1.239341
1.230191
0.774218
0.945122
0.943077
1.265272
1.194883
1.047484
0.978514
1.408528
1.128493
1.243821
1.121613
0.811041
1.011271
0.875983
1.601857
0.952628
0.906339
0.855839
1.306744
0.858587
1.268781
0.773100
1.600011
0.999922
1.487785
1.188088
1.123961
0.788334
0.975379
1.254450
1.008081
1.332005
0.601376
0.997739
1.257933
1.488826
1.101685
1.164073
1.565995
1.055075
1.432895
0.900018
1.265596
1.352602
1.048724
0.866076
0.989605
0.863730
1.301544
1.071685
1.275087
1.191194
1.109609
0.895595
1.154600
0.897630
1.219495
1.159246
0.985753
1.176119
0.910341
0.824072
1.537275
1.341489
0.711988
0.861907
0.930493
0.622760
1.100711
1.343905
1.431715
0.899193
1.267082
0.927299
1.095480
1.050222
1.396148
0.825140
1.008585
1.212287
1.340592
1.082230
1.306558
1.343283
1.019187
1.554281
1.008118
0.930738
1.326901
0.942562
1.090658
1.132279
1.545129
1.060805
1.170528
0.786692
1.059603
0.889027
1.115332
1.313585
1.113148
1.452368
1.185232
1.316409
1.100230
1.061423
1.023669
1.212977
1.309485
1.126893
1.189269
1.428435
1.145296
0.833944
0.982808
1.346558
1.282644
1.012662
1.220795
0.803867
1.354238
1.233227
1.134051
0.828513
1.154447
1.281742
1.275128
1.152681
1.108633
1.274392
1.117231
1.015725
1.277473
0.628697
0.927650
1.326266
1.286432
0.886476
1.470826
0.797078
1.241852
0.747519
0.894645
1.145339
0.828380
0.757805
1.096862
0.988574
1.612559
0.980951
1.259841
1.358619
1.254519
1.179679
1.214723
1.370386
1.038544
0.925264
1.094378
0.820121
0.948479
0.974719
0.975901
1.583903
1.021424
0.832815
1.114578
0.893132
0.788100
0.906848
1.128169
0.975378
1.008464
1.229551
0.669285
1.134686
0.833012
1.167217
1.583994
1.141038
1.190164
1.114484
1.075678
0.746797
1.386786
1.125834
1.277014
1.208150
0.848312
0.712770
1.259937
1.096144
1.107515
1.600465
0.990251
0.926718
0.979447
0.899619
1.145194
1.211374
1.064309
1.152077
1.010187
1.058493
0.670773
0.882765
0.972381
1.213930
1.113026
1.237872
0.678340
1.036968
1.464622
1.468383
0.963084
1.231041
1.095448
1.009781
1.255879
1.022653
1.119621
1.157092
1.218354
1.306918
1.018394
0.848355
1.192462
1.138556
0.898623
1.278757
1.389610
1.031084
0.916522
1.294054
1.119829
0.651222
0.953303
0.971121
1.398337
0.980137
1.291533
1.158825
1.081427
1.464823
0.887600
1.115581
1.047690
1.170410
0.936781
1.256277
1.039936
0.829976
0.853583
1.034320
1.401979
1.567940
1.163211
0.913281
1.040496
1.347909
0.951842
1.172200
1.290951
1.229204
1.147688
1.102889
1.858745
1.015351
0.979461
0.893460
1.515258
1.391103
1.155766
1.372690
0.952190
1.027858
0.880936
1.339841
0.896058
1.003325
1.239664
1.069981
0.957014
0.787511
0.997850
1.160050
0.945377
1.447276
0.872878
0.865356
1.291987
1.123456
1.360418
1.075132
0.951990
1.148725
1.210612
0.882124
0.964008
0.895213
0.889644
0.888484
1.094227
0.996242
1.242588
1.504490
1.439876
1.012783
1.042751
1.107065
1.259027
1.077829
1.108002
0.940353
0.859319
0.943279
1.043709
1.162674
1.254152
1.144761
1.258385
1.389407
1.433938
1.397591
1.353865
1.478402
0.639727
0.980098
0.751061
1.113141
0.928810
0.951634
1.144729
1.051992
1.189697
1.561015
0.820274
1.183613
1.176405
0.804086
1.053584
0.947652
1.278956
1.038896
1.556385
1.234454
0.950305
1.318062
1.011444
0.979649
1.343430
0.820629
0.816495
0.933614
1.015123
1.031973
1.503650
1.078347
1.564567
1.401507
0.926361
0.974623
1.365563
0.988712
1.014007
1.281983
1.023735
1.276044
0.895859
1.041389
1.382092
0.843590
0.990348
1.314523
0.893647
0.952477
0.728649
1.026678
0.892097
1.322683
1.024697
1.236345
1.277132
1.240462
1.349649
1.139863
1.304483
0.811445
0.871201
0.944736
1.335641
1.314155
1.359125
1.213351
1.381214
0.828751
1.521867
1.043922
1.146938
0.740401
0.799052
0.920169
0.908055
1.035656
1.139966
0.783166
0.848305
0.726998
1.071722
1.056788
1.177823
1.089045
1.368406
1.254665
0.821667
0.897775
0.983485
1.218559
1.247740
0.890021
1.069489
0.875184
1.069934
1.366915
0.955873
0.917651
1.218816
0.902839
0.631044
1.093423
1.627833
1.122304
1.082992
1.286681
1.151552
1.060444
1.080486
1.344875
1.329106
1.452229
1.046878
1.120201
0.857562
1.126080
0.999622
1.686895
1.358692
1.361166
1.478569
1.357341
1.241285
1.076509
1.302165
1.193655
1.037989
0.968621
1.256065
1.018689
1.266022
0.927916
0.757008
1.245488
1.403157
0.878959
1.499745
1.022063
1.260423
1.088893
1.393664
1.168659
0.976307
0.954631
0.662161
1.016299
0.971770
1.282989
1.306387
1.224701
1.467961
0.949967
1.120523
1.124389
1.135389
1.342240
1.540417
1.092049
1.148474
0.945992
0.917945
1.446109
1.230636
1.030663
1.081300
0.863010
1.421157
1.191993
0.820588
1.055332
0.817258
1.144261
1.097752
1.251944
1.385545
0.936682
1.189317
1.328149
1.134378
0.875198
1.200313
1.288814
1.420382
1.031353
1.066804
1.344291
1.080589
1.160332
1.311197
0.869671
1.275590
1.249157
0.908986
1.296918
1.076789
0.966069
1.225521
1.275250
0.824737
0.957122
1.317141
1.179539
1.048756
1.237786
1.015926
0.892311
0.977645
0.851757
1.070145
1.248438
1.464652
1.016465
1.179013
0.837530
1.244569
0.916928
1.069849
1.027247
0.893061
1.007868
1.128176
1.418408
1.023574
1.085688
1.459185
1.119221
1.129520
1.139543
1.146574
1.102030
1.106281
1.320198
0.818760
0.876393
1.070448
1.101367
1.456823
0.866815
1.093230
0.970472
1.201156
1.168681
1.321013
1.120109
0.646540
1.015909
1.045995
0.902792
1.350951
1.383275
1.321254
1.378436
1.422828
1.045754
1.168763
1.081254
1.231962
0.942392
1.029930
1.045639
1.214638
1.352295
0.846902
0.759200
0.916156
1.136882
1.096076
0.908865
0.878646
1.142662
0.988853
1.077989
0.927133
1.250262
1.165570
1.012361
0.935187
0.820433
0.987624
1.017845
1.170208
1.068219
0.795269
1.170281
0.732560
0.824499
1.016568
0.951446
1.036140
1.373843
0.984411
1.130064
1.213427
1.345870
0.794389
1.027795
1.441587
1.572996
1.101932
1.204029
0.969092
1.098110
1.160405
1.501221
1.636913
1.397711
1.272400
1.154614
0.732802
0.898051
1.297372
0.870094
1.214720
0.982885
1.672141
1.111877
1.324947
0.715957
0.904608
1.230592
1.449500
1.255994
1.405167
1.163180
0.988648
1.075626
1.228442
1.168756
1.218082
1.438646
0.838293
0.856722
0.792180
0.999698
0.970367
0.593159
1.027170
1.358578
0.924004
1.068996
1.174002
0.737642
1.189005
1.357494
0.804873
1.082600
1.007027
1.246367
1.139999
0.924837
1.235278
0.960093
0.998983
1.124336
1.252375
1.036283
1.335501
1.186966
1.314710
0.817467
0.998356
1.011707
0.767651
1.345639
0.860831
0.638160
1.123843
1.068184
1.613377
0.747600
1.096501
1.012210
0.864861
0.794974
1.088317
1.356328
1.021705
1.349267
0.994774
1.090306
1.153283
1.031590
0.945530
0.954459
0.940016
1.041565
0.967912
0.883114
0.955625
1.185417
1.532452
1.370587
1.018124
1.405353
0.891578
1.025057
1.023643
1.160270
1.332397
0.537312
0.865108
1.368191
1.196389
1.112374
1.188712
1.032303
1.408759
1.117296
1.170572
1.036458
1.054145
0.974432
1.369159
1.470327
0.977135
1.384576
1.172703
0.977861
1.265192
0.750792
1.041870
1.403988
1.436621
1.260006
1.408534
1.069680
0.869756
1.104160
1.580966
1.055105
0.791102
1.242436
1.491252
1.442808
1.047027
1.116442
0.970222
1.365070
0.764656
1.011270
1.105760
1.200874
1.062012
1.020116
1.075688
1.388626
0.632862
0.953778
1.255265
1.071358
0.924802
1.637566
0.766723
1.133451
0.882676
1.621314
0.844928
0.948356
1.049704
0.966405
1.308779
1.288928
1.428458
0.992780
1.030154
0.683249
1.176878
0.858443
0.955121
1.029554
1.002933
1.304228
1.371715
1.213771
1.224350
0.541248
1.084221
1.072629
0.938746
1.024586
1.319218
1.149123
1.234275
0.989515
0.794930
0.997590
1.213013
1.150503
0.876020
1.294581
0.891525
0.789819
1.375740
1.000708
1.105585
0.955989
1.136134
1.208655
1.293567
1.046091
0.945385
1.281243
1.199194
1.470824
1.115426
1.125017
0.858270
0.922503
1.437777
0.873771
0.958613
1.122039
1.103178
1.570593
1.115082
0.804394
1.480283
1.111208
0.996823
1.046394
1.202439
1.523134
1.090940
0.900196
1.556004
1.049812
0.818083
0.895192
0.996956
1.010831
0.966967
1.033765
1.210377
0.961796
1.197154
1.192529
1.059476
0.975805
1.539821
1.179406
1.266971
1.198345
1.245306
0.980953
0.923507
0.948480
0.926511
1.445654
1.139604
1.151706
1.217863
0.941649
1.145549
1.301192
1.325341
1.114850
0.948807
1.391126
1.095471
0.921381
0.947231
0.811814
1.048406
1.018603
1.406463
1.191506
1.184959
0.747061
1.384982
1.099282
1.257929
1.625721
0.877766
1.007812
0.967947
1.081357
1.334440
1.049711
0.670481
1.139550
1.192681
0.971815
1.209633
1.172815
0.834242
0.950761
0.959061
1.004702
1.065644
0.841270
0.746754
1.057797
1.344346
1.483917
1.512967
1.183387
1.001694
1.117058
0.794298
1.344988
0.894603
1.010033
0.875508
1.025120
1.005063
0.878462
0.816458
1.432543
1.054537
0.663631
0.744873
1.060513
0.933466
0.984209
0.978675
0.910176
0.902937
0.985301
1.079247
0.853260
0.850570
0.989054
0.832633
1.317861
1.053885
0.859402
0.958845
0.990858
0.973648
0.906774
1.045714
1.666469
0.988816
1.089274
1.248255
1.529172
1.126733
1.154795
1.362240
0.912283
1.266343
0.925910
1.132806
0.820969
1.024895
1.265751
0.850563
1.072158
1.312448
1.250658
1.105223
1.471352
0.953565
1.076361
1.359412
1.266285
1.215161
1.451223
0.899936
0.910832
0.663943
1.111906
0.912614
1.004065
0.892485
1.020396
1.121233
1.001692
1.433102
0.814094
1.565403
1.264234
1.622546
0.838500
1.122880
1.187352
1.114645
1.000404
0.893305
1.082435
1.098872
0.914269
0.683376
0.960601
0.629670
1.147770
1.088278
1.251444
1.010930
1.016124
1.347963
1.334678
1.977939
1.377221
0.996798
0.889039
0.971525
1.364088
0.929972
1.200398
0.927458
1.200979
0.926610
1.300267
1.034043
0.850125
0.903274
1.261310
1.183409
1.108899
1.278747
0.806967
1.196854
0.888484
1.153285
1.158070
1.342874
1.592185
1.145839
0.993524
1.132219
0.999111
0.987151
1.101029
1.074960
1.160039
1.054377
1.059628
1.528210
0.956150
1.206252
0.951742
1.174983
1.142534
1.095273
1.081748
1.187385
0.867166
1.230890
1.317041
1.230596
1.301896
1.134992
1.092072
0.937890
1.410753
0.791962
1.137448
1.697079
0.911019
0.850604
1.466571
1.028053
0.798232
1.546227
1.112764
1.031549
1.355961
1.323877
0.858046
1.149509
1.221841
0.969444
1.045923
0.986161
1.418218
0.826069
1.365513
1.334134
1.087312
0.845468
1.457742
0.852700
1.064890
1.171805
0.935039
1.235456
1.433572
1.477829
1.648723
0.968059
0.941056
1.102747
1.310221
0.698695
1.205404
1.212584
1.181597
1.610741
0.956333
1.094488
1.103423
1.366754
0.921246
1.248409
1.109845
1.154871
0.935723
0.974998
1.403943
1.156483
1.338934
1.127324
0.836475
1.144083
0.957144
0.938478
1.539379
1.236539
0.883632
0.970057
1.405023
0.938356
1.099576
0.978110
1.127073
1.265589
0.754336
1.013085
0.848078
0.961020
1.401540
0.877945
0.866688
0.851409
1.193882
0.879417
1.454613
0.919023
1.415812
1.387557
1.186343
1.225892
1.584868
0.916044
0.984166
1.564312
0.991801
0.755889
1.361935
0.803807
0.933186
1.140803
1.035962
1.116449
1.017421
1.025005
0.973150
0.814009
0.841518
1.145349
1.389348
1.343724
0.735798
0.878948
1.047602
1.354406
0.958568
1.184257
0.884658
0.977417
1.421726
0.640318
1.583915
1.312134
1.040520
1.255924
1.380080
1.455580
0.899509
1.099455
0.899817
1.103302
1.288495
1.047487
0.850158
0.804900
1.046203
0.982121
0.847824
0.962928
0.804482
1.139040
0.980386
1.067404
1.314280
1.167522
1.184226
0.880367
0.971113
1.508968
1.199467
1.348871
1.352003
1.214336
1.140807
1.008422
0.942860
1.109033
0.988184
0.990772
1.253984
1.035223
1.331462
1.171969
1.405795
0.836591
1.104276
1.198386
1.029649
0.980256
1.065195
0.929779
0.866755
0.883363
1.003650
1.110045
0.833258
1.423113
0.909796
0.708981
1.269986
1.059459
0.909051
0.979201
0.976515
1.143454
1.099610
1.194651
0.843554
1.089255
0.979371
0.948928
1.045059
1.016807
1.332171
1.124255
1.079287
1.190223
1.561351
1.528161
0.806197
1.309361
1.366397
1.101175
1.375357
1.283919
0.754090
1.190672
0.945889
1.391935
1.042287
1.132168
0.774336
1.283336
1.116574
0.930329
1.010377
0.860026
1.104545
1.057645
1.100056
1.105509
1.074555
1.348677
0.692165
0.880943
1.356824
1.325419
1.225977
1.430204
1.113737
0.872394
1.624401
1.334735
1.552680
1.772836
1.112050
0.927453
1.238939
0.928135
1.012858
1.439841
0.790839
0.901817
1.094929
1.053637
1.092018
1.180598
0.880251
1.187834
1.607078
1.234574
0.858472
1.168167
0.928285
1.238950
1.472337
1.427948
0.928852
0.954336
1.160614
1.012930
1.380607
0.970912
1.074778
1.047735
0.991059
1.160543
0.951611
0.964213
1.115595
1.100530
1.208144
1.465323
1.129332
1.117769
0.871496
0.930673
1.076502
1.427394
1.142657
1.100586
0.940945
1.086448
0.792763
0.813687
1.180618
0.951563
1.043188
1.784845
1.079599
1.073939
0.891290
1.017257
0.777624
0.878922
0.662319
1.197852
1.054739
0.857799
0.972059
1.121550
1.171112
1.028824
1.364052
1.364003
1.159346
0.882298
0.768933
1.096647
1.294380
1.229904
1.050215
0.683327
0.890814
1.430581
1.436952
1.201572
1.364193
1.061506
1.087606
1.364460
0.792720
0.707944
1.008880
0.975268
0.945520
0.919596
0.761578
1.561314
0.954858
1.343035
0.908338
0.992747
1.351180
1.202576
1.083623
0.657088
1.038041
1.211196
1.136267
0.928840
1.310496
0.994601
1.379359
0.852508
0.723294
0.889077
1.139841
0.654515
0.793863
1.044043
1.608608
1.513596
1.078000
1.259225
1.034441
0.879618
0.859242
1.031569
1.319845
0.937565
1.103077
1.255925
0.768901
0.853727
0.765427
1.468179
1.242360
0.787638
0.776991
1.051899
1.522164
1.298408
1.004019
1.330523
1.346275
0.827642
0.981469
1.084696
0.657876
1.054105
1.406351
0.804849
1.155048
1.185500
0.841019
1.120539
0.903723
0.825127
1.181805
1.289169
1.017442
1.318597
0.922417
1.171334
1.255812
0.917227
1.435195
1.228866
1.221281
1.036394
1.404764
1.210991
0.809932
0.848372
0.984847
0.920876
1.307178
1.485002
1.098668
0.772437
1.109950
1.039579
1.174383
1.123228
1.083316
0.730122
1.035714
0.909970
1.102848
1.201786
1.425824
1.039261
1.195796
0.843248
1.278759
0.832654
0.654814
1.356086
1.217093
0.832086
1.018693
1.031931
1.446616
1.038368
0.866411
1.309783
0.774527
0.713722
1.538977
0.993217
1.043922
0.945903
1.119368
1.163564
1.226415
1.193508
0.628222
1.195285
1.482231
1.201398
1.217800
0.977179
1.060282
0.996103
0.873126
1.353563
1.340396
0.807637
1.457035
1.473197
0.744448
1.223994
1.082108
0.844482
0.894374
1.040333
1.039651
0.938022
1.132154
1.360007
1.449674
0.886819
1.517790
1.225039
1.422382
0.966735
1.312384
1.062526
0.915439
0.843659
1.033926
1.104599
1.126597
1.087970
1.351153
0.867827
1.070199
0.880803
1.291548
0.874667
1.074426
1.035802
1.176958
1.587411
1.120087
0.931074
1.080560
1.079071
1.544313
0.822078
1.019656
0.765370
1.072939
1.322731
0.994941
1.546885
1.108597
1.406735
1.125509
0.683270
1.456330
1.341061
0.867100
1.048823
1.195196
1.023459
0.973074
1.051939
0.979278
0.870224
1.175908
1.544273
1.174375
1.127432
1.624990
0.767696
0.779943
1.527750
0.818396
1.243109
1.246396
1.130447
0.978326
1.245626
1.369226
1.130584
0.810768
1.046005
1.080156
1.511348
1.165679
1.556856
0.974646
1.259212
0.793878
1.306824
1.509005
0.852294
0.866678
1.113908
1.273659
1.132494
1.113788
1.121359
0.672045
1.337064
1.025893
1.201015
1.306817
0.976460
0.692691
1.110092
1.281505
1.036692
1.111681
1.083530
0.837353
0.983193
1.103947
1.208338
1.355246
1.148513
0.936184
1.135007
1.013744
1.484103
0.774650
1.103901
1.003405
0.713772
0.964024
1.314546
0.865040
0.961821
1.102575
1.614767
1.390264
1.071378
1.117897
1.364364
0.985509
1.168981
1.174568
0.869215
1.060875
0.806310
1.238535
1.463208
1.034517
0.788342
0.797948
1.398816
1.639757
0.924971
1.292002
1.105858
1.189598
0.982005
0.964474
1.111950
1.096896
1.594486
1.124561
1.337435
1.394984
1.025712
1.209422
1.048936
1.065872
0.890091
1.037581
1.326504
1.131740
0.787922
1.345656
1.089526
1.045265
1.315961
1.567087
1.223627
0.907247
1.127703
0.868183
1.062845
1.240273
0.929101
1.064834
1.087992
0.896654
1.101945
1.040530
1.181229
0.851371
1.072984
0.904086
0.815384
0.947848
1.013443
1.379962
1.039153
1.290992
1.039189
1.436876
0.771922
1.039681
1.336240
1.470969
1.413953
0.714545
0.964703
1.166488
0.997669
1.064403
1.343844
0.910721
0.888386
1.208265
1.001657
1.200002
0.900275
1.040148
1.305845
1.061132
1.015041
1.159216
1.015575
1.082515
1.035061
0.985683
1.323446
1.456194
0.876433
0.994247
0.813747
0.858498
0.963616
1.073372
1.339742
1.356161
0.896250
1.204877
1.241151
0.932781
0.799151
1.007520
1.004942
1.319424
0.980218
1.099852
0.876628
0.883302
0.849086
0.994834
1.209691
1.302769
1.329636
1.022120
0.828052
0.910233
1.204008
0.868265
0.920797
1.405193
1.027402
1.479668
0.868785
1.648610
1.147165
1.132238
1.026161
1.372953
1.369827
0.996006
0.970149
1.470463
0.774851
0.970827
1.399561
1.031617
0.960114
1.167029
0.922304
1.323182
1.157816
0.981603
1.110479
0.896710
0.875690
1.591030
1.005162
0.987528
1.406008
0.757601
1.028430
1.007963
1.070056
1.353815
1.032663
1.037548
1.462548
1.187714
1.147841
1.263591
1.084718
1.294201
1.068909
0.830477
1.478583
1.454595
1.148389
0.963016
0.964800
1.513757
1.437826
1.072076
1.118242
1.138966
1.807321
1.252582
0.984807
1.405098
1.031426
1.309771
1.158415
1.106904
0.833700
1.497776
1.010139
1.119648
1.108272
0.885227
1.333546
1.020627
1.013743
1.062491
1.418642
0.795123
1.291189
1.146590
1.072928
0.959818
1.496712
1.284603
0.956176
1.256978
1.041413
1.844532
0.909015
1.082256
1.096434
1.103417
1.499963
1.174160
1.051760
1.229590
1.391275
1.239006
1.183721
1.413304
0.809732
0.956937
1.028816
1.308320
1.076063
1.121227
1.226834
1.099301
1.167311
0.969695
0.818896
1.091950
0.980082
1.225534
1.409186
0.890195
1.309665
0.996283
1.100640
1.200980
0.978920
1.035120
1.153381
1.412293
1.228369
0.897332
0.865483
0.958587
1.068914
1.197538
0.937470
0.749956
1.257076
1.144104
1.173615
1.602843
0.936849
1.040943
0.919997
1.014821
1.219912
0.692404
1.068937
0.625160
1.396274
0.728641
1.584560
0.921649
1.176180
0.911296
0.912519
1.267341
1.222182
1.174479
1.298400
0.968689
0.833622
1.182749
1.066134
1.052502
1.384827
0.762954
1.271014
1.079519
0.896829
1.215799
1.198943
0.643903
0.857483
1.286359
1.597315
0.745939
0.854632
1.100116
0.865469
1.280299
0.970797
1.113887
1.032616
0.782775
1.045494
1.164841
1.041890
0.907113
1.153343
1.138358
1.129634
1.192069
1.381286
1.195861
1.065444
0.940418
0.889890
1.374312
1.128073
1.143144
1.469494
1.303383
0.839547
1.258665
0.815268
0.929642
1.008856
1.418093
0.820824
1.049767
1.011816
0.926460
1.001590
1.466043
1.118862
1.160517
0.757432
1.010728
0.872299
1.434822
1.056694
0.701444
1.399915
1.092212
0.923761
1.132208
0.622137
1.139195
1.676274
1.465785
1.452191
1.326871
1.065662
1.194422
1.036505
1.244179
1.432464
1.086251
0.937031
1.170135
1.466378
1.171302
1.132969
1.070977
1.155605
1.293259
1.458540
1.144403
0.801590
1.044882
1.009675
1.211575
0.933234
0.933607
0.983447
1.252950
1.252728
0.680820
0.957972
1.753147
1.662961
1.233750
0.890051
1.155758
1.048321
0.988216
1.139283
0.720619
1.452743
0.566720
1.261796
1.218230
1.155999
1.263511
0.832406
1.123182
0.976336
1.119095
1.002819
0.928962
0.907785
1.121616
1.304837
0.899825
1.699459
0.869381
0.957830
1.516322
1.233478
1.317785
0.985538
1.480668
0.932955
1.135343
1.177762
0.783013
0.921080
0.910529
1.023017
1.204533
1.239252
0.873137
1.162473
1.359131
1.309485
1.376515
0.798175
1.318546
0.862595
1.223931
0.937646
0.954905
1.289149
1.230484
1.068063
1.072185
1.115035
0.650677
0.906913
1.157661
1.226989
0.796206
1.094162
1.406858
1.178545
1.018307
1.493707
0.943608
0.833638
0.663662
1.392029
1.119630
0.780637
1.130785
1.365307
1.107222
1.069050
0.716120
1.336235
0.827410
1.222580
1.653671
1.297573
1.122970
0.982188
1.161513
0.910360
1.169178
1.184929
0.792218
0.989203
1.505364
1.026288
1.050988
1.042451
1.094398
1.167443
1.266496
1.550784
1.532549
1.207002
1.257138
1.334008
1.221796
1.155891
1.338820
0.804728
0.718432
1.025052
1.145662
0.804058
1.354882
1.329271
0.831802
0.945045
1.153256
0.949350
1.165768
1.286838
1.175611
1.249958
1.476462
0.942805
1.082324
1.176838
1.205618
1.136600
0.910118
0.864601
1.111449
0.707230
0.822737
1.233190
1.631258
1.299545
1.115805
0.999797
0.984923
0.995282
0.968198
0.997705
1.275383
1.283201
1.052746
0.803685
0.935195
0.773732
0.930956
1.067126
1.248524
1.094230
1.299756
1.035138
1.366248
1.174131
0.997647
1.027904
0.990650
1.099719
0.909887
0.818474
0.882539
1.214473
1.432787
1.078852
0.847070
0.852848
1.129813
1.196258
0.770246
1.580025
1.040100
0.985699
1.269545
1.220781
1.236374
1.007120
0.872030
1.177108
1.355434
0.898818
1.032941
1.284200
1.231841
1.308479
0.628963
1.059584
0.885087
1.288801
1.061618
1.397650
1.152654
0.618494
0.618642
1.045673
0.801306
1.030345
1.038401
0.674226
1.125296
1.083368
0.965642
1.153018
1.070710
1.416231
1.292816
1.151732
1.037148
1.380498
1.393383
1.196007
1.211493
1.014985
1.159731
1.069902
1.131931
1.327789
0.982574
1.239177
0.808359
1.061287
0.856390
1.212486
1.018698
1.094273
1.070111
1.351173
0.799490
1.344715
1.026696
0.947131
0.893360
1.024024
1.321365
0.715287
1.150373
1.205583
1.102473
1.155907
1.039869
0.914270
1.017832
0.956211
1.034394
1.094054
1.117489
1.213622
1.385374
1.059262
1.409277
0.895544
1.003252
1.335468
0.797069
1.070231
1.250220
1.106308
0.915234
1.264391
0.957190
1.005850
1.453977
0.977739
1.693885
1.456453
1.410401
1.085116
1.325097
1.285655
1.108299
0.965869
1.100782
0.795559
0.811243
1.196445
0.729037
1.208534
0.754472
1.052568
1.244287
1.486375
1.160204
1.439111
1.180588
1.012941
1.434469
0.858174
0.771774
1.087057
0.921698
0.815630
1.037407
1.269886
1.004230
0.942671
0.903338
0.904032
1.560331
1.006998
1.312213
0.906176
0.959245
1.075943
1.367141
1.084593
1.467181
1.087711
0.957470
1.029716
1.169384
1.202864
1.402593
0.936708
1.061655
0.782441
0.912512
1.080227
1.099513
0.870758
1.167335
1.204401
0.813384
0.976183
1.167059
1.058328
0.931500
1.042571
0.892706
0.659458
1.039149
0.930029
0.891933
0.789191
0.986098
1.160203
1.404278
0.919407
1.160805
0.601961
1.165495
1.007367
1.139606
1.112382
0.767495
1.172951
1.007475
1.076288
1.093495
1.126055
0.847794
0.938755
1.329915
1.317987
1.187368
0.721739
0.903942
1.214084
1.154970
1.097856
1.210898
1.338842
1.005843
1.637840
0.812249
0.948311
1.552254
1.105774
1.099633
1.326033
0.695865
1.460148
1.313069
0.922002
1.402460
0.884134
1.088126
1.138587
0.699422
1.046103
0.921090
1.183718
1.020565
1.093087
1.383232
1.196134
1.291249
0.844731
1.223442
1.068052
0.892432
0.932134
1.243013
0.945133
0.948411
1.121657
1.352982
0.836299
0.996263
1.165372
1.147204
1.310773
0.782098
0.986172
1.033012
0.785990
0.899115
0.662314
1.438174
1.299935
1.062848
1.022926
1.026958
0.934032
1.077959
0.940597
0.821193
0.973965
1.330127
0.928512
0.850268
1.032031
0.764912
0.971462
1.079446
1.047915
1.304015
0.866111
1.168667
1.242702
0.912062
1.239685
1.086000
1.443798
0.957874
1.106783
1.137609
1.077757
1.267350
1.075473
1.364478
1.121716
1.552818
0.768774
1.338935
1.386792
0.930248
1.148843
1.196656
0.907505
1.009779
1.487141
0.997393
1.124765
1.107769
0.897939
1.068393
1.187634
1.279396
0.694326
0.986495
1.090654
1.120447
1.138020
1.209316
1.068609
1.322019
0.995804
1.491669
1.253653
1.728437
0.972098
0.766266
1.419062
1.200580
0.791127
1.425991
0.929215
1.235200
1.235057
1.229487
0.961068
1.141271
1.074594
1.481341
1.129104
1.448194
0.790725
1.031657
0.961054
0.926505
0.948863
1.086765
0.916521
0.756920
1.077603
0.966539
1.097905
0.757050
1.537917
1.048623
0.697533
1.031813
1.178534
1.048133
1.024863
1.231639
1.223432
1.519161
1.257869
1.031265
1.629049
1.091696
0.950741
1.430849
1.320875
1.111789
1.173680
0.983224
0.804549
1.614426
1.134825
1.106618
1.082812
0.772777
1.178317
1.203846
1.261401
1.084819
0.971553
1.653351
1.458736
1.728605
0.924997
1.195259
0.834110
1.133516
1.013182
1.054408
1.122469
1.509004
1.113074
0.980498
1.117960
0.948276
1.225768
0.962531
1.187372
1.550506
0.943403
0.879990
1.180246
1.270367
1.169900
0.901278
1.240107
1.099262
1.145355
1.317305
1.063945
0.956111
0.845426
1.305451
0.982877
0.982915
1.010046
0.921566
1.186459
1.204983
0.957192
1.105117
0.953452
1.196248
0.933906
1.199693
1.447320
1.091862
1.010072
0.811328
0.714082
1.352339
1.054705
1.288857
1.009376
1.045416
1.099591
1.774212
0.724805
0.819435
1.165895
1.405420
1.590597
1.041275
0.945917
0.975862
1.408541
1.263926
1.124940
0.698845
1.014816
1.076295
1.287156
1.221073
1.094121
0.831561
0.983727
1.220475
1.151980
0.993740
1.533938
1.092186
1.184979
1.289516
1.544912
1.153200
0.981469
1.192759
1.303187
0.990355
1.239299
0.743740
0.837112
1.161532
1.421371
0.985789
1.754541
0.964987
1.267294
1.152454
0.998331
1.142683
1.167071
0.989644
1.235418
1.300224
0.740301
1.112204
0.909140
1.154848
0.615317
1.354842
1.007971
0.849164
0.725546
1.070211
1.405138
1.058971
1.277471
1.258388
1.086128
1.075416
0.933131
0.998571
0.943275
1.282831
0.943355
1.078388
1.287679
1.249679
0.967454
0.909323
0.899670
1.192159
1.005839
0.988458
1.134128
1.042755
0.957221
1.176955
1.387860
1.301150
0.800390
1.156104
1.136674
0.896721
0.851619
1.289247
1.206572
1.538065
1.273260
1.004364
0.909959
0.873136
1.044625
0.850344
0.624149
0.844012
1.075278
0.992188
1.201864
1.130493
1.080645
1.255029
1.343001
1.040724
0.926443
1.113912
1.168611
0.966944
1.069689
0.943446
0.789539
1.148509
0.779190
1.356574
1.567615
1.150312
0.884520
1.536434
1.102177
1.056797
0.931091
1.165095
1.288179
1.624469
1.061831
1.166249
1.180347
0.983441
0.938951
1.072992
1.423305
1.223731
1.601555
1.037101
1.482881
1.489856
1.084117
1.383419
1.042567
0.789556
1.283183
0.868472
1.513281
1.305158
1.095953
1.142124
1.306380
0.939437
0.949569
1.119198
1.115360
0.843997
1.375157
0.913977
1.391625
1.037632
1.010918
0.783062
1.280574
1.408872
1.027309
1.057871
1.041447
1.541503
1.190967
1.111542
0.889477
0.817816
1.059970
0.913974
1.107701
1.324794
1.176826
1.125345
0.981303
1.122950
0.896698
0.798025
1.120089
0.817267
0.807255
0.753950
1.307914
1.111471
0.862643
0.680947
1.406895
0.930628
1.097870
0.931258
0.991432
0.998928
1.701589
1.292252
1.021498
0.931732
1.171048
1.016260
1.325531
1.220752
1.321592
1.144738
1.404245
1.081811
1.154832
1.203994
1.100414
1.000126
1.012988
1.515691
1.116109
1.087899
0.706747
0.998522
1.003383
0.919305
1.105806
1.215448
1.197037
0.669435
0.670620
1.177958
0.931305
1.040723
1.536678
1.221087
1.178193
1.221538
1.210981
1.173531
1.463186
1.138324
1.132635
1.282581
0.913086
0.869873
1.055257
1.054821
0.949232
1.482914
1.220915
0.740817
1.160237
1.299212
1.008138
1.164628
1.102703
1.551140
0.787906
0.960493
0.775254
0.943337
0.987946
1.548782
1.404401
0.917987
0.873849
1.113945
1.156669
1.108105
1.390703
0.814691
0.827987
0.938414
0.979040
1.205269
1.420466
1.132310
1.022961
1.506915
1.184364
0.839089
1.426844
1.216286
1.020047
0.757247
1.013152
0.921925
1.231634
1.086180
1.096562
1.024628
0.820320
1.293164
1.107297
1.060211
1.215777
1.549961
1.604547
1.334355
1.428406
0.929174
0.968013
1.369179
1.159671
1.045890
1.414979
0.847095
0.987101
0.979709
0.684747
0.732679
1.060715
1.217936
1.154564
0.949805
1.361391
1.349892
1.101846
1.363981
1.418276
1.327164
1.300885
1.214326
1.098507
1.219068
0.939004
0.860226
1.244033
1.078447
0.722694
1.148856
1.174057
0.975294
1.509551
1.135184
0.872206
1.207608
1.179195
1.265620
0.899561
1.058183
0.711603
1.307327
1.648344
1.221806
1.016415
0.825214
1.037771
1.140983
1.127119
0.759763
1.455510
0.900080
0.844081
1.427995
0.947975
0.938040
1.316321
1.245059
0.890006
1.091644
1.113396
1.213270
1.184045
1.023146
0.977730
1.141437
1.042639
1.291514
1.037727
0.847205
0.916991
0.769178
1.535056
0.945783
0.872206
1.049017
1.233149
1.060751
0.739332
1.006237
1.493460
1.242143
0.712375
0.589980
0.784820
1.424062
1.213306
1.101111
0.819060
0.981243
1.274169
1.049538
0.666819
1.196324
1.149784
0.935394
1.252533
0.830494
1.159992
0.949520
1.208252
1.404016
1.056653
1.148893
1.095535
1.060814
1.117542
1.033736
1.198624
1.415167
0.942253
1.109623
0.964139
0.966817
1.210124
0.923609
0.961496
1.010586
0.717312
0.961239
1.101161
1.113144
1.135116
1.129004
1.015598
1.240960
1.482858
1.089486
1.210273
1.336706
0.905716
1.075350
1.125009
1.531526
1.075565
1.048430
1.099533
1.102071
1.106290
0.952045
1.163724
0.939372
1.175864
1.039116
0.753955
1.295386
0.923276
1.109295
1.187264
1.202948
1.227429
0.863517
0.583123
1.224930
1.395752
1.442667
1.087379
1.636025
0.953892
1.101364
1.206556
0.884291
1.067152
0.928659
1.021509
1.443262
0.757285
1.201051
1.308742
1.159462
1.570996
0.995233
1.002827
1.053660
1.153888
0.939351
0.989454
1.196198
0.902932
0.941228
1.419469
1.171380
1.269244
1.001728
0.937673
0.803102
1.181508
1.110605
0.914037
0.960671
0.977455
0.886919
1.080152
1.333898
0.681758
1.334061
0.791087
1.014275
1.098566
1.315032
1.289284
0.925115
0.986122
1.147414
1.052796
1.404636
0.797633
1.055199
0.948428
0.820979
0.828523
1.507119
1.260522
1.396892
0.879849
1.000409
1.124922
0.959460
1.183773
1.135563
1.281266
1.167583
0.716573
0.695204
1.125555
1.273899
1.017856
0.824981
1.077977
1.365536
1.016575
1.472251
0.877576
0.888204
1.477128
1.207848
1.296262
0.917633
1.594035
1.449395
0.700909
1.443473
0.902700
0.976036
1.197674
0.925951
0.957236
1.317225
1.379919
1.136885
1.090450
1.001802
1.000377
0.708500
0.840614
1.025240
0.740694
0.709060
1.026311
1.060070
0.884637
1.125084
1.215130
1.331839
1.298425
1.423571
0.689461
1.540286
1.033360
1.191734
1.143489
1.058751
0.897687
1.183348
1.264809
0.873290
1.245925
1.412433
1.140242
1.340384
1.052462
1.079595
1.254066
1.270495
1.149794
1.153230
1.133053
1.208150
1.285602
1.288537
0.887608
1.025662
1.011186
1.587337
0.821196
0.969237
1.282811
1.055780
0.774766
1.535672
1.043047
0.946734
1.007478
1.004995
0.927337
1.640582
1.128722
1.109113
1.000884
0.985623
1.168603
1.135109
0.788359
1.085592
1.293938
1.174597
1.080170
1.437307
1.407629
0.666533
1.070927
1.299201
1.148811
0.946718
1.207143
0.969483
1.173434
1.477090
1.322640
0.804375
1.599333
0.691077
1.036980
0.795980
1.461446
0.996441
1.304010
1.005735
1.168443
1.075016
0.860056
1.267002
1.235609
0.909221
0.962853
0.829075
0.836263
1.121326
1.410940
1.401671
0.935148
1.057841
0.919661
1.035494
1.442066
1.173589
0.730988
1.175721
1.523722
1.317978
1.197264
1.147622
1.049499
0.732999
0.989104
1.094933
1.083484
0.874965
0.998744
1.597748
1.189616
1.440952
1.045367
0.985470
1.153739
1.466217
0.666818
1.257073
1.186384
0.875041
1.041225
0.985603
0.807521
1.716025
1.107071
1.452556
1.021529
0.763498
1.060693
1.763426
0.848662
1.181911
0.764053
1.159862
0.955185
0.936253
0.771326
0.774880
0.904399
1.123765
0.995163
0.641913
1.079136
1.009324
1.460045
1.123532
1.297303
0.950820
1.526765
1.283200
0.922137
1.100146
1.213989
1.246892
1.276033
0.876608
1.249528
0.911771
0.743098
1.374285
0.695010
0.867959
1.135266
1.235475
1.028335
1.407482
1.738239
1.055905
0.791498
1.214676
1.234097
0.897243
1.160990
1.265970
1.061189
0.873058
0.867466
0.776627
1.201955
0.994383
1.215099
1.257141
0.866237
0.931787
1.120129
1.334331
1.032885
0.952507
1.242572
0.859039
1.068025
0.913818
1.016547
1.247185
0.912362
1.451913
0.973700
0.975591
0.907286
1.014192
1.429216
0.966350
1.515350
1.451515
1.171819
0.796776
1.037645
1.161599
1.085388
1.151817
1.285050
1.504306
1.404983
0.728613
0.780684
1.161915
1.069870
1.341657
0.778685
1.418455
1.194096
0.978317
1.069775
1.342994
1.458810
0.936223
1.305727
1.077389
1.166761
1.416043
1.099437
1.077332
0.904981
1.134654
1.338226
1.311939
0.975287
0.914894
1.242204
1.158850
1.045336
0.991387
0.931025
1.425006
1.153970
1.066210
1.327614
1.205830
0.995642
1.334611
1.066378
0.939818
1.110107
1.130305
1.081037
1.838889
1.240655
0.746188
1.142325
1.105687
1.161061
0.711100
1.396858
1.016923
1.193916
1.087003
1.055927
0.976761
0.885704
1.081676
0.921293
1.107452
1.291738
1.058402
1.234837
1.192618
0.996082
0.966597
1.042269
1.013299
1.121694
0.884038
1.034041
1.276375
1.189817
1.726181
1.011083
0.813061
1.225902
1.421224
1.312049
1.208756
1.221101
0.766655
1.228972
0.881475
0.871660
1.069244
1.319483
0.976053
1.371818
0.891294
1.364888
0.904330
1.008395
1.189175
0.885140
1.006186
0.891414
1.073244
1.208877
0.827303
0.858854
1.249095
0.973226
1.016079
1.174306
0.931245
1.158874
1.020644
1.361245
1.034798
1.328828
1.456067
0.972270
0.874442
1.155534
1.485108
1.400376
1.108150
1.114387
1.169031
1.113307
1.529015
0.694059
0.993784
1.144475
1.254006
1.282729
1.337039
1.547167
1.109416
1.022959
1.039131
1.144982
0.645927
1.159931
1.197256
1.085765
1.138192
0.948606
0.901194
1.112317
1.150626
0.759247
0.908663
1.433296
1.436629
1.545573
1.644435
1.037835
1.015066
1.087910
1.034629
1.166264
0.862098
0.951762
1.046974
0.774498
0.942133
1.617297
1.134034
0.991510
1.045453
0.974200
1.021803
0.964161
0.844359
1.398486
1.424429
1.548969
1.168962
1.266706
0.647715
1.431959
1.354487
0.903460
1.377346
1.189044
1.139929
0.802542
0.909113
1.438104
1.092365
1.030305
0.934290
1.049836
0.772821
0.941964
0.975615
0.951138
1.022254
0.949620
0.953839
1.184886
0.807986
1.031532
0.867256
1.577845
1.064989
0.840271
1.546339
1.064472
1.061286
1.207405
1.231708
1.638538
1.436494
0.684966
1.171570
1.534238
0.846840
1.232028
0.922641
0.677635
1.056693
1.226291
1.124522
0.630411
1.372082
1.041213
1.028752
0.751465
1.145393
1.651705
1.194242
0.942939
0.854017
1.206335
0.978085
1.157232
0.824196
1.132976
0.734164
0.986613
1.235731
0.989067
0.998870
0.806687
1.108376
1.391179
1.286046
0.862206
1.003998
1.243534
1.102199
1.279550
1.283157
0.891015
1.257675
1.239847
1.041928
1.385751
0.883694
1.104979
1.533568
1.328360
1.120728
0.834983
1.134276
1.501433
1.306362
1.070077
0.973358
1.401029
0.966641
1.395246
1.088465
1.100402
0.837604
0.838077
1.226073
0.979802
0.923599
1.181696
1.221143
1.011249
1.138205
1.310250
0.839440
1.586696
0.806192
1.060504
1.273856
1.176620
1.155956
1.352852
1.056716
0.694787
1.070177
0.895370
1.105808
0.727550
1.323381
0.762109
0.948372
1.314808
0.869226
1.248101
1.242224
0.804836
1.160422
1.295954
0.966980
1.111309
0.657785
0.959055
1.291429
1.029139
1.314624
1.116614
0.697999
1.592631
0.956842
1.126011
1.270153
1.421564
0.978051
1.085831
0.908746
1.033303
1.423375
1.133183
1.264965
1.038767
1.233691
0.863019
0.821601
1.726061
1.059077
0.909589
1.145605
0.982623
1.145897
0.932147
1.197812
0.979700
0.949463
1.046001
0.984187
0.827586
1.393397
1.272841
1.135384
1.066291
0.961607
1.165288
1.048936
1.404233
0.932793
1.092253
1.226343
0.922680
1.593659
0.701651
0.795510
1.093984
1.195249
1.039501
1.118808
1.170175
1.294527
0.816307
1.129464
1.210009
1.615236
1.602562
0.950815
1.371595
1.154932
0.983974
1.123757
0.867839
1.003296
0.892243
1.108457
1.150744
1.149320
0.565098
0.893302
1.290719
1.170232
1.033156
1.557845
1.016783
0.724193
1.513976
0.950614
0.922379
1.375559
1.226087
1.255708
1.181888
1.036426
1.225007
1.164026
0.985727
1.155833
0.859992
0.927871
1.214391
1.371150
1.341701
2.012802
1.124294
0.787411
1.573131
0.870564
1.191855
1.122974
1.186416
0.837064
0.803989
1.264105
0.868138
0.960103
1.114338
0.712367
1.095073
0.946971
0.858892
1.086472
0.803539
1.218710
1.200447
1.351070
0.810401
1.064916
1.056986
0.797837
1.408022
1.167958
1.063427
0.736819
0.969891
0.768548
1.039736
0.800864
1.268369
0.685447
0.942021
1.434932
1.229677
1.156570
1.444667
1.552753
1.273220
0.973072
1.038415
1.289389
0.889124
1.176681
0.896550
1.251317
1.186701
0.980517
1.401044
0.924228
0.940740
0.835692
0.922716
0.918360
1.121595
0.987317
0.887430
0.834592
0.950815
1.028652
1.159341
1.685856
0.883677
1.042448
1.261977
1.164526
0.894797
0.985358
0.947014
1.086335
0.695777
0.878552
0.855201
1.073160
1.157899
1.038265
1.317851
1.025413
1.083715
0.895640
0.903989
1.190504
1.465798
1.410027
1.338115
1.095144
1.204326
1.158985
0.825496
1.245565
1.450803
1.278167
0.801026
0.877304
1.004588
1.100660
0.951270
1.121112
1.171342
0.759710
0.928248
1.003146
0.748838
1.316622
0.846058
1.645318
1.238832
1.358598
0.971862
1.175375
1.020174
0.764494
1.282571
0.960491
1.439112
1.360876
1.242177
0.859028
1.018899
0.932978
0.843836
1.443031
1.490793
1.299283
0.949298
1.009903
1.295629
1.080093
1.210679
0.904231
1.064562
1.175947
0.940051
0.549629
0.921006
0.958221
0.776509
1.188102
1.384607
1.012095
1.320446
1.130645
1.089168
1.039125
0.992766
0.816054
1.313615
1.104635
1.203382
1.157928
0.967921
1.074342
1.082070
0.936420
1.519282
1.009476
1.018355
1.376043
1.038809
0.790290
1.059207
0.891270
0.927445
1.142685
1.097281
1.561509
1.273778
0.964528
0.807995
1.458501
0.719325
0.968374
1.231640
1.120636
1.467091
0.867967
0.849147
1.167690
1.269455
1.210005
1.088978
0.848336
1.436283
1.421136
0.938769
1.113799
0.650195
1.052877
0.871402
1.226072
0.895843
0.902235
1.486244
1.300531
1.262075
1.219017
0.938862
0.999663
0.779451
1.462155
1.328394
1.284186
1.112411
1.161840
1.018170
1.071837
1.178632
1.789730
1.208190
0.731956
1.079601
0.822160
0.891179
1.119669
1.343262
1.091200
1.420858
1.048081
1.062385
1.151075
1.100378
0.775496
0.832954
1.103151
1.218599
0.946819
1.500742
1.292926
0.909019
0.886373
1.122138
1.263008
0.985643
1.303086
1.093221
0.705103
0.923949
1.236830
1.061524
0.802702
0.876141
1.006719
1.455201
0.768055
1.484525
0.978129
0.964869
1.106423
0.901873
0.906132
1.259176
1.129319
1.047735
0.659695
1.204539
0.626178
0.812582
1.425019
0.700610
1.421353
1.279463
1.118270
1.174441
0.944322
1.241896
1.362780
0.936470
0.998821
0.925286
1.005570
0.862822
0.993816
1.412082
0.758294
1.490663
0.946577
0.924409
1.500301
0.992820
1.035989
1.033619
0.931299
0.828578
0.829715
1.211183
1.409659
1.104354
0.903248
1.339980
0.974864
1.354502
1.163388
0.903757
1.034970
0.894203
1.182132
1.101501
0.890325
1.193087
0.631014
1.052292
1.532198
0.976388
1.200544
0.971006
1.184646
0.998648
1.223166
1.384394
1.173634
0.886561
1.357990
1.088022
1.254957
0.803623
1.001927
1.227864
1.222328
1.309891
0.991842
1.083052
1.647945
0.794461
0.869142
0.978144
1.066411
1.094119
0.989217
1.323988
1.271684
0.981147
0.723726
1.543454
1.090610
0.872910
0.947423
1.078261
1.051318
0.932947
0.917776
1.066458
1.122628
0.922004
1.487186
1.128911
0.970091
1.144966
1.180415
1.733914
1.487626
1.319813
1.001314
1.032182
1.395157
0.895595
1.326511
0.682695
1.223052
1.187095
1.077497
0.886905
0.854931
1.163034
0.893279
1.176624
0.800461
1.063221
1.010853
1.044047
0.971988
1.095961
1.336935
1.250666
0.896542
1.379122
0.872166
0.919027
1.043613
1.039684
0.882381
0.977547
1.252045
1.260559
1.195504
1.186458
1.316609
0.969768
0.684612
1.163954
1.082547
0.909498
1.129540
1.251283
1.092804
1.209579
0.924175
1.506719
1.281925
1.038256
1.488520
1.229804
0.988512
1.354939
0.973325
1.215133
0.719230
0.934123
0.986800
0.663905
1.315725
1.302631
1.219729
0.996296
1.124516
1.106816
0.811770
0.633299
1.170512
1.182425
0.585256
1.136293
1.053776
1.430133
0.892152
1.165995
1.469432
0.636764
1.097012
0.883542
1.249494
0.721015
0.837339
1.333805
1.393182
1.035761
1.087912
1.329606
1.080858
1.045237
0.890443
1.028636
0.951181
1.507514
1.001328
1.269528
1.190872
1.215252
1.227356
0.783581
0.967238
1.090308
1.229447
0.980168
1.346104
1.092684
1.174871
0.892886
1.172158
1.152918
0.974305
0.701845
1.118054
1.638366
1.048921
1.429772
1.366176
1.448300
1.071730
0.836173
1.231270
0.835239
1.100602
0.749500
1.209645
1.190267
0.876472
0.646624
1.040310
1.157509
1.092973
1.308611
1.136006
0.960696
1.170507
0.837972
1.259485
1.285672
1.276164
0.932955
0.922010
1.254815
1.224843
1.116228
1.091220
0.998898
0.928322
1.198140
0.812619
0.974963
1.323229
1.165049
1.243569
0.962590
0.932894
1.146599
1.059920
1.137871
0.784927
1.363397
0.960862
0.794086
0.968567
0.911124
1.273958
1.163141
0.916198
1.137393
1.279718
1.166489
1.249198
1.124882
1.047991
0.916510
0.876010
1.028989
1.366536
1.158386
0.999552
1.045843
1.074276
1.044169
0.971339
0.842827
1.270262
1.594752
0.873946
1.051456
1.315550
1.325963
1.132943
0.721514
0.971352
1.068045
1.235462
1.561624
0.998505
1.119494
0.942342
0.846412
1.433907
1.414062
0.934872
1.142022
0.910283
0.940357
1.249916
1.128477
0.812263
0.918527
1.499866
1.085029
0.971453
1.202998
0.978970
0.690587
1.179152
1.132455
1.065837
1.073656
0.962647
0.907316
1.430263
1.091530
1.281947
1.062415
0.902785
1.145937
1.130175
1.505190
1.600170
0.849820
0.834885
1.722743
1.140254
0.865849
1.178453
0.852666
1.290756
0.966677
1.226159
0.829974
0.950046
0.964262
1.024971
1.480166
1.136678
0.710003
1.257986
1.506269
1.014748
0.796485
0.887332
1.005183
0.995351
0.972796
1.100282
1.163085
0.848615
1.019107
1.225535
1.182587
0.850711
1.319940
1.376615
0.958361
1.245101
0.860051
0.867257
1.080817
0.952571
1.463646
1.179640
0.979139
1.095713
1.054130
1.203403
1.322822
0.783083
1.392698
0.803963
1.418508
1.117897
1.341367
0.742910
1.186316
1.228425
0.874805
1.670874
0.775476
1.244556
1.031700
0.827728
1.064194
0.883431
1.165494
0.977419
0.898240
1.066911
1.558153
1.131416
1.098628
1.118673
1.078839
1.265018
1.198700
0.950338
1.185736
1.033554
1.339491
0.786213
1.419818
1.067933
1.042818
1.390918
1.098174
0.960741
1.140040
0.985436
1.323331
0.633704
1.214795
1.228273
0.989902
1.434107
0.917147
1.042909
1.227924
1.196478
0.999117
0.917969
1.107814
1.654620
0.825084
0.976353
1.187325
1.107519
0.819196
1.261048
1.062719
1.141211
0.788953
1.071543
1.355261
0.916901
0.961417
1.055307
1.043626
0.757132
1.024043
0.923025
1.388443
1.222163
0.932470
0.952750
1.607827
1.059813
1.051527
1.374506
0.953166
1.148999
1.217329
1.429592
0.845878
1.483384
1.487749
0.975338
1.609498
0.867214
1.060425
0.801125
1.311681
1.250079
0.885483
1.061339
1.287464
0.657377
1.286604
1.062041
0.968765
1.362580
1.209909
1.427022
1.233844
1.432834
0.876886
0.989804
1.275247
1.030118
0.979359
0.904755
1.232798
0.988886
1.197127
0.941869
1.151279
0.834666
0.995582
1.467150
0.968661
1.093529
1.315249
1.101339
1.056369
1.200311
0.999066
0.947592
1.071566
1.160043
1.361890
0.930824
1.017848
0.736953
0.863425
1.085471
1.347534
1.033310
0.824704
0.977240
0.797032
0.874623
1.086429
0.700833
1.130714
0.874538
1.114979
1.007105
1.496449
0.965643
1.175027
1.066731
1.036040
1.097997
0.972866
1.002729
0.919560
0.972351
1.178739
1.104518
1.343143
1.025924
1.409479
1.168902
0.735437
0.733795
0.871398
0.996030
1.276157
1.288547
0.848147
1.091188
0.721693
1.024701
1.240742
1.112323
1.120585
1.017434
0.889097
1.277585
1.661485
1.344335
1.197961
0.906012
1.375565
1.026003
0.841348
0.952506
1.260756
0.885805
1.322777
1.252306
1.460702
0.985273
1.190595
1.474892
1.309606
0.838174
1.184927
1.015388
1.075533
1.127748
1.110195
1.286440
0.753517
1.531188
1.638431
0.951184
0.874246
1.324088
1.273897
0.988324
0.810939
1.021844
1.136848
0.917537
1.139537
1.200520
1.174513
0.956442
1.024899
0.914813
1.153291
1.088350
1.175770
0.970407
0.998417
0.998056
1.176690
1.015683
0.664155
1.113096
1.090778
1.016950
0.804408
1.069756
1.054571
0.957083
0.898637
1.178990
1.378880
0.979884
1.094332
0.865746
1.012512
0.990672
1.056436
1.125134
1.683381
1.015939
1.122727
0.917269
1.115377
0.858808
1.364781
0.942683
1.070380
0.740045
0.839750
1.007969
1.140031
1.318795
1.704408
1.436367
1.069390
1.009938
1.313437
1.225679
0.945586
1.194342
0.835733
1.140272
1.076565
1.312052
0.940753
1.510396
1.318858
0.798647
1.071436
1.011910
0.983888
0.966382
1.047877
1.314023
1.158035
1.069215
1.387010
0.874744
0.770732
1.330158
1.527712
0.730674
0.886418
0.809929
1.315856
1.071131
1.071666
1.322174
1.537586
1.149445
1.150244
1.017586
1.124710
1.201833
1.214302
0.972105
1.119141
0.884952
1.229388
1.427905
1.153809
1.213807
1.141190
1.292490
1.032539
0.908806
0.978357
1.401098
1.500795
0.988422
1.412759
1.148223
1.543424
1.410076
1.885733
1.064918
1.028490
0.632354
0.914414
1.098427
1.271158
0.963001
0.925956
0.926450
1.196088
1.128435
0.973653
0.988532
1.089364
0.764630
0.685877
1.294058
1.463800
1.042914
1.203101
1.175693
1.689158
0.849503
1.366087
1.284507
1.056205
1.401736
0.808445
1.203214
0.871553
0.913786
1.013439
0.709357
1.070437
1.088387
1.556261
1.209358
1.146778
1.309667
1.190163
1.096104
1.053475
0.939098
1.307135
1.189025
0.990253
1.225053
0.872925
1.434489
1.254437
1.172103
1.150404
1.301135
1.322207
1.204035
1.578897
1.175893
0.745993
1.206862
0.961063
1.068645
1.100219
1.090295
1.016949
1.073001
1.290388
0.870898
1.571448
0.982208
1.229997
0.995032
1.028339
1.124130
1.223645
0.925060
1.240147
1.276652
1.422673
0.872339
0.907204
0.857746
1.262064
0.915315
0.924675
1.041162
1.109770
0.950523
0.892851
1.272514
0.942037
0.904259
0.953236
0.763759
1.169165
0.969629
1.174483
1.392757
0.784491
1.129054
0.888786
1.321458
0.957210
0.926717
1.197999
0.676588
1.309037
0.886286
1.232602
1.318490
1.197384
0.804592
1.107341
1.148691
1.062034
0.904319
1.209275
1.137364
1.407290
1.128173
0.717491
0.859210
1.132898
0.853141
0.723682
1.050234
0.807392
0.921149
1.174536
0.787809
1.163638
1.331683
1.090699
0.909489
1.032351
0.806747
0.887142
0.875952
0.843932
1.294620
1.389527
0.786484
1.431694
1.002741
1.555219
1.069414
1.117383
1.142513
1.625354
1.098243
1.104815
0.920458
0.932880
0.911734
1.059900
1.127568
1.427636
1.590204
1.286733
0.990481
0.951977
1.107362
1.148124
0.769582
1.201795
0.755927
1.277608
1.071945
1.012239
1.343352
0.805437
0.991496
1.137515
0.951496
0.747397
0.988066
1.202415
1.186900
0.791611
1.155801
0.806015
0.787793
1.103995
1.327450
1.205862
1.062681
1.101190
0.756835
1.195526
1.134664
0.961446
0.914654
1.068983
1.422748
0.764235
1.408054
0.877088
1.326880
1.197226
0.883920
0.833217
1.028109
1.301280
1.413947
1.069805
0.746730
1.051900
0.984792
1.131786
1.234844
1.005352
1.291081
1.148182
1.224881
0.991243
1.016694
1.151998
0.842327
0.737714
1.150980
1.111312
0.863061
0.928729
1.252399
1.075971
1.032695
1.094028
0.698773
0.884974
0.930916
0.951087
0.906962
1.661446
0.782809
0.803415
1.363661
0.860722
1.285652
0.826056
1.003472
1.326932
1.081126
1.376226
1.082185
0.954291
1.148287
0.957739
0.858232
0.957654
1.127575
1.025836
0.885113
1.556053
0.855190
1.299339
0.688766
1.152188
1.173780
0.984003
1.677988
0.962426
0.852112
0.988893
0.866405
0.936649
0.841630
1.409466
1.608353
0.968032
1.440515
0.986193
0.714516
1.240037
1.022030
1.223598
1.527573
1.181352
0.949070
0.763530
1.309652
1.004441
1.540636
0.847442
0.856717
1.202506
1.003347
1.087854
1.096048
1.531112
0.736309
0.877855
0.925095
1.228788
0.904824
0.891919
0.929098
0.938635
1.167427
1.182104
1.138767
1.139101
0.963441
0.966328
0.725300
1.125090
0.965797
0.955797
1.018912
1.054107
1.541522
1.363390
1.495593
1.238756
1.238300
0.792707
1.010868
0.713079
0.821891
1.412067
0.890326
0.994850
1.293623
0.895778
0.883835
1.006388
0.971212
0.815172
1.041142
0.957359
0.919465
1.368450
0.910531
0.819331
1.176599
1.008074
1.492714
0.756434
1.079177
1.181956
0.932046
0.798205
0.909111
0.975359
0.992538
0.773586
1.098458
1.707472
1.467654
0.811584
1.270659
1.230228
0.780254
0.926731
1.404783
1.305934
1.243315
0.683395
1.209766
0.781520
0.859509
1.828275
1.510552
0.909934
1.133682
1.396593
0.844495
1.383503
1.028804
0.691547
1.162468
0.905922
1.577639
0.983514
0.843560
1.640427
0.985583
1.011482
0.810164
0.908532
1.210518
1.466329
1.025123
1.091512
0.859533
1.132262
0.947897
1.146105
1.373297
1.038213
1.080722
1.589069
0.937770
1.261851
1.001696
1.363384
1.414363
0.699951
1.083259
1.069774
1.142959
0.966255
1.201488
1.064921
0.941094
1.302730
1.056747
0.937368
0.938292
0.845153
1.415948
0.832982
0.976894
1.358944
1.052466
1.433593
0.902457
1.116718
1.385367
1.205672
0.984397
1.050711
1.242946
1.183734
1.349641
1.147492
0.830352
0.900128
1.209316
1.264487
1.148215
1.007545
1.079674
1.158297
0.917011
1.072312
1.357420
1.617258
0.737263
0.851155
0.781651
1.099104
0.896942
0.819695
0.791772
1.317148
0.831166
1.009721
1.528714
1.231615
0.871157
0.883911
1.837381
1.823438
1.296280
1.130555
1.085575
0.737894
0.921888
1.381772
1.299639
0.746968
1.131615
1.203304
1.185554
1.362407
1.139763
1.166633
0.859820
1.620731
1.529266
1.046373
1.212374
0.769772
0.908859
1.296968
1.181199
0.940688
1.437779
1.152096
0.969207
0.791190
1.296799
0.951852
1.299089
1.352154
0.776029
0.987023
1.377670
0.848887
1.100942
0.964810
1.231710
0.849399
0.833467
1.078590
0.918379
1.306490
1.206967
0.915319
1.338516
1.393764
1.145888
1.204656
1.481705
0.713319
0.985220
1.569483
1.040822
1.176865
1.040369
1.431621
1.059138
1.189973
1.294181
1.323373
1.049266
1.551990
1.550698
1.182623
1.269498
1.078179
1.165278
1.615312
1.562982
0.988769
1.203648
0.959309
1.708700
1.077863
0.800952
0.930824
1.275094
0.991674
1.051883
0.825459
1.289029
1.299293
0.963583
1.374439
0.939742
1.321215
0.940988
1.120163
0.989314
1.126004
0.970468
1.032020
1.085419
0.768203
1.449906
1.373082
1.026327
0.941164
1.074656
0.915485
1.249126
1.144026
0.853310
0.826668
1.426079
1.594222
1.207883
0.980460
1.026378
1.253014
0.894785
1.038560
1.200675
0.937041
1.276836
1.473437
0.872774
1.464673
0.996676
1.273903
1.327438
1.189989
1.319778
1.173969
1.476267
1.195546
1.152174
1.217526
1.059940
0.962462
0.941907
1.404582
1.092915
0.990303
0.844260
1.624336
1.146645
1.312207
1.304686
0.759900
1.120754
0.881755
1.447508
1.195952
1.330898
1.367455
1.042849
1.293040
0.973617
1.254858
1.052747
1.670603
1.058001
1.240825
1.180439
0.942975
0.956115
0.921329
0.787383
1.145813
1.095826
1.097134
1.321300
1.047021
0.779826
0.976949
1.130426
1.058254
1.248774
0.948144
1.020204
0.842083
1.195692
0.919582
0.906103
0.939638
0.762204
1.495373
0.854607
0.685327
0.882497
0.766558
1.057113
1.170319
1.252554
1.091235
0.974195
1.353323
1.198498
1.260793
0.883040
0.942471
1.104386
1.146946
0.997033
0.826471
1.286936
0.891917
1.017107
1.272005
1.183731
0.884616
1.065550
0.993067
1.408363
1.303658
1.404615
1.095171
1.045762
0.983552
1.147581
0.761409
0.876899
0.874856
0.942764
0.914156
0.874818
1.247309
1.229747
0.980436
0.767405
1.215107
1.007920
1.254973
0.942334
1.320241
1.234153
1.216566
1.466932
1.002682
1.319919
0.914699
0.970301
0.703999
0.892317
1.190511
0.872927
0.888888
1.307308
1.277553
1.212410
1.225942
1.423657
0.765998
1.204477
1.040855
0.905408
0.946306
1.102899
1.388268
1.293504
0.844263
1.378090
1.053045
1.252863
1.233889
0.694668
0.968691
0.908820
0.784980
1.220128
0.782683
0.827146
1.000019
1.247735
1.216500
1.205099
0.917341
1.251737
1.372692
1.350491
1.330133
1.651386
1.299664
1.167683
1.305322
1.254464
1.387036
1.315449
1.091006
1.426240
0.913807
0.899085
0.897083
1.096355
1.039397
1.180094
0.972351
1.455188
0.915409
0.902695
1.255911
1.077179
1.146191
1.164084
1.262266
0.923492
1.087830
1.292348
1.295405
1.132206
1.047651
1.371527
1.323843
1.114904
1.450850
0.986391
0.830529
0.903249
0.859631
1.336828
0.855283
1.212195
0.961505
1.301208
1.079386
0.936510
1.332670
0.850335
1.229454
1.051574
1.123975
0.900490
1.172417
1.402537
1.036406
1.316800
1.180376
1.107780
1.092361
0.991445
1.072108
0.946478
1.309235
1.092825
0.750405
0.966461
1.687954
0.761917
1.037131
1.133802
1.142732
1.053329
1.442021
1.859981
1.117194
0.871021
1.394396
0.932298
1.055442
0.927331
1.366204
0.845752
0.999315
0.885324
1.020840
1.391155
1.032408
1.335303
1.625571
1.149268
1.302064
0.931053
0.974891
0.889603
1.124949
0.980148
1.246229
1.663549
1.096830
1.174049
0.960720
0.868252
1.231056
1.228365
1.138921
0.999737
0.992381
1.126037
1.198898
0.924337
1.193620
0.873626
1.226776
1.092843
1.024110
0.883619
0.738128
1.297888
1.175969
0.861046
1.206947
0.860692
0.755394
1.385385
1.525525
1.026592
1.119540
0.929363
0.783504
1.050819
0.652968
1.269358
1.427986
0.893049
0.875087
1.281556
1.452952
1.027365
1.161476
0.945005
0.828896
1.383200
1.524440
1.023011
1.149660
1.092513
1.066210
0.906294
1.508137
1.370339
1.449396
1.149470
0.969532
1.043479
0.978154
1.499623
1.480863
1.148881
0.922562
0.634215
0.810957
1.056678
1.230317
1.174585
1.096601
0.822532
0.959819
0.836786
1.867991
0.996589
0.851729
1.242488
1.493014
1.079780
1.333219
1.437697
0.962455
1.044652
1.266420
1.329343
1.084367
1.068533
1.024196
1.258253
1.428145
0.957595
1.051273
1.452298
1.055087
1.086479
1.133834
0.977329
1.197947
1.108807
1.154391
0.994281
1.262489
1.074329
1.384712
0.945495
1.136748
1.205864
1.126607
0.824001
0.947632
1.169231
1.036316
1.004965
1.291615
1.030575
2.004029
1.077890
0.835844
0.640111
1.091653
0.839051
1.321777
1.350135
1.339800
1.044266
0.782177
1.332325
1.022164
1.421980
0.904585
1.473681
1.181631
1.255546
1.305886
0.974098
0.938289
0.825449
1.372036
1.602979
1.271867
1.119897
1.241602
1.150389
1.265804
1.047870
0.816669
1.099770
0.947077
1.050854
1.171178
0.825521
1.238677
0.776847
1.369106
1.150438
1.444244
0.948108
1.407841
0.924606
0.994616
0.575880
1.265518
1.025755
0.883845
0.975014
1.176651
1.362929
1.060714
0.959451
1.377055
1.261828
0.817981
1.094113
0.996856
1.536459
1.269526
1.143120
1.096860
1.318360
1.149221
1.471200
1.180196
0.966039
0.940918
1.315085
0.981185
1.313615
1.105861
0.990068
1.769623
1.013664
0.959269
1.614648
0.903120
1.257586
1.101198
1.362837
0.807255
1.091701
1.109632
1.277756
1.470212
1.580653
0.935018
0.742180
1.293682
1.377856
1.650417
0.945415
1.110816
1.319639
1.136510
1.219759
0.986269
0.787439
1.227039
1.326283
1.057343
1.359111
1.194065
0.946348
1.157790
1.151297
1.255895
1.132366
1.345723
1.129457
0.878533
1.269971
1.184677
1.076721
1.031251
0.621171
0.938093
1.172238
0.907705
0.834006
0.892532
0.960203
1.303902
0.898826
0.820869
1.169437
1.110020
0.994790
1.128452
1.169256
1.221643
0.948051
1.909497
0.872967
1.258596
1.321910
1.111830
1.366488
1.149412
1.063872
1.355706
1.028824
1.411525
1.322252
1.001165
1.372850
1.339009
1.458896
1.108498
0.959219
1.644466
0.961810
0.958606
1.098380
1.387286
0.959933
0.979523
0.849045
0.943701
0.923818
1.084410
1.646267
1.236588
1.334037
1.039175
0.809328
0.998674
1.292560
1.731059
0.822577
1.130324
1.208999
1.483185
1.283820
1.100571
0.854639
1.580163
1.405022
0.689277
0.899444
1.507591
1.033663
1.101061
1.248164
1.228833
0.991149
1.395117
1.485289
0.957572
1.456994
1.340901
1.394734
1.158778
1.259693
0.836109
0.870519
1.089901
1.237867
1.479867
0.873531
1.473217
1.206036
1.128681
1.010912
0.781253
0.741811
1.273815
0.818692
1.149803
0.839863
1.020243
0.838928
1.435058
1.426942
1.163236
0.925796
0.938960
1.078687
1.024119
0.998062
1.270834
1.006679
0.806519
0.649009
0.754114
1.107340
1.362043
1.229399
1.216414
1.229756
1.599923
0.987372
0.943487
1.083151
1.086856
1.475280
1.284337
1.194084
1.226622
0.856137
0.922176
0.984943
1.265327
1.185640
1.093526
0.801190
1.466238
0.923978
1.500258
1.164306
0.955912
1.278454
1.273114
1.045059
1.086668
0.873823
0.635193
1.230685
1.246191
1.081168
0.897648
1.067551
1.276116
1.204063
1.071883
0.937635
1.522062
0.986132
1.289470
1.210826
1.189577
1.114683
1.625452
1.223462
0.912259
1.189119
1.166965
0.782433
1.080163
1.283890
1.107005
1.090208
1.656170
1.447020
1.260701
0.812214
0.865274
0.845034
1.271190
1.137348
1.078493
1.177974
1.302886
1.170016
1.005339
1.273570
0.778830
1.105838
0.812641
1.349126
1.374414
1.159050
1.164864
1.182742
1.069815
1.364309
1.111392
1.283721
0.873983
1.225478
0.957024
1.287444
1.294598
1.005655
1.077637
1.114601
0.752472
1.095732
1.447515
0.635154
0.922007
1.231647
1.304574
1.281883
0.956367
1.454105
1.172469
1.170488
0.899270
1.117044
1.630111
1.267408
0.997960

